Very Low-Mass Stars and Brown Dwarfs in Upper Scorpius using Gaia DR1: Mass Function, Disks and Kinematics

Our understanding of the brown dwarf population in star forming regions is dependent on knowing distances and proper motions, and therefore will be improved through the Gaia space mission. In this paper, we select new samples of very low mass objects (VLMOs) in Upper Scorpius using UKIDSS colors and optimised proper motions calculated using Gaia DR1. The scatter in proper motions from VLMOs in Upper Scorpius is now (for the first time) dominated by the kinematic spread of the region itself, not by the positional uncertainties. With age and mass estimates updated using Gaia parallaxes for early type stars in the same region, we determine masses for all VLMOs. Our final most complete sample includes 453 VLMOs of which $\sim$125 are expected to be brown dwarfs. The cleanest sample is comprised of 131 VLMOs, with $\sim$105 brown dwarfs. We also compile a joint sample from the literature which includes 415 VLMOs, out of which 152 are likely brown dwarfs. The disc fraction among low-mass brown dwarfs ($M<0.05 M_{\odot}$) is substantially higher than in more massive objects, indicating that discs around low-mass brown dwarfs survive longer than in low-mass stars overall. The mass function for $0.01<M<0.1$ $M_{\odot}$ is consistent with the Kroupa IMF. We investigate the possibility that some 'proper motion outliers' have undergone a dynamical ejection early in their evolution. Our analysis shows that the color-magnitude cuts used when selecting samples introduce strong bias into the population statistics due to varying level of contamination and completeness.

==> datafile10a.txt <==
Title: Very Low-Mass Stars and Brown Dwarfs in Upper Scorpius using Gaia 
       Dr1: Mass Function, Disks and Kinematics 
Authors: Cook N.J., Scholz A., Jayawardhana R. 
Table: C sample sources with ZYJHK photometry from the DR10 and Red HK
================================================================================
Byte-by-byte Description of file: datafile10a.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label     Explanations
--------------------------------------------------------------------------------
   1- 12 I12    ---       UID          Unique identifier (1)
  14- 27 F14.10 deg       RAdeg        Right Ascension in decimal degrees (J2000)
  29- 42 F14.10 deg       DEdeg        Declination in decimal degrees (J2000)
  44- 61 F18.15 mag       Zmag         UKIDSS Z magnitude
  63- 83 F21.19 mag     e_Zmag         uncertainty in Zmag
  85-102 F18.15 mag       Ymag         UKIDSS Y magnitude
 104-124 F21.19 mag     e_Ymag         uncertainty in Ymag
 126-143 F18.15 mag       Jmag         UKIDSS J magnitude
 145-165 F21.19 mag     e_Jmag         uncertainty in Jmag
 167-184 F18.15 mag       Hmag         UKIDSS H magnitude
 186-206 F21.19 mag     e_Hmag         uncertainty in Hmag
 208-225 F18.15 mag       Kmag         K magnitude
 227-247 F21.19 mag     e_Kmag         uncertainty in Kmag
 249-256 F8.5   mas/yr    pm           Most precise proper motion
 258-264 F7.5   mas/yr  e_pm           Uncertainty in pm
 266-269 A4     ---     r_pm           Reference for pm (2)
 271-279 F9.5   mas/yr    pmRA         Most precise proper motion in RA
 281-287 F7.5   mas/yr  e_pmRA         Uncertainty in pmRA
 289-297 F9.5   mas/yr    pmDE         Most precise proper motion in DE
 299-305 F7.5   mas/yr  e_pmDE         Uncertainty in pmDE
 307-307 I1     ---       WISE         Has WISE photometry (3)
 309-309 I1     ---       Disk         Flagged as having a disc (3) (4)
 311-315 F5.3   solMass   MassFit      Best {chi}^2^ fit for mass
 317-321 F5.3   solMass   bMassFit     Lower uncertainty bound in MassFit
 323-327 F5.3   solMass   BMassFit     Upper uncertainty bound in MassFit
 329-334 F6.1   K         TeffFit      Best {chi}^2^ fit for effective temperature
 336-340 F5.1   K         bTeffFit     Lower uncertainty bound in TeffFit
 342-346 F5.1   K         BTeffFit     Upper uncertainty bound in TeffFit
 348-352 F5.2   solLum    LumFit       Best {chi}^2^ fit for luminosity
 354-357 F4.2   solLum    bLumFit      Lower uncertainty bound in LumFit
 359-362 F4.2   solLum    BLumFit      Upper uncertainty bound in LumFit
 364-367 F4.2   [cm/s2]   log(g)Fit    Best {chi}^2^ fit for surface gravity
 369-372 F4.2   [cm/s2]   blog(g)Fit   Lower uncertainty bound in log(g)Fit
 374-377 F4.2   [cm/s2]   Blog(g)Fit   Upper uncertainty bound in log(g)Fit
 379-383 F5.3   solRad    RadFit       Best {chi}^2^ fit for radius
 385-389 F5.3   solRad    bRadFit      Lower uncertainty bound in RadFit
 391-395 F5.3   solRad    BRadFit      Upper uncertainty bound in RadFit
 397-406 F10.5  ---       chilow       Low fit {chi}^2^
 408-417 F10.5  ---       chimid       Mid fit {chi}^2^
 419-428 F10.5  ---       chihi        High fit {chi}^2^
 430-430 I1     ---       WiseAndMass  Has WISE photometry and a mass estimate
 432-439 F8.5   ---       sigExpmRA    Sigma excess in pmRA
 441-448 F8.5   ---       sigExpmDE    Sigma excess in pmDE
 450-450 I1     ---       fnpmout      Not an outlier in pm; 2{sigma} (3)
 452-452 I1     ---       fpmout       Is an outlier in pm; 2{sigma} (3)
--------------------------------------------------------------------------------
Note (1): Of this merged detection as assigned by merge algorithm. ID is unique
          over entire WSA via program ID prefix.
Note (2):
    hsoy = Hot Stuff for One Year (HSOY) catalog (Altmann et al. 2017 [2017A&A...600L...4A])
    gps1 = Gaia-PS1-SDSS (GPS1) catalog (Tian et al. 2017 [2017ApJS..232....4T])
     gcs = The UKIRT Infrared Deep Sky Survey (UKIDSS) catalog (Lawrence et al. 2007 [2007MNRAS.379.1599L])
    ucac = UCAC5: New Proper Motions Using Gaia DR1 catalog (Zacharias et al. 2017 [2017AJ....153..166Z])
Note (3):
    1 = true;
    0 = false.
Note (4): Dawson et al. 2013 [2013MNRAS.429..903D] WISE W1-W2 or WISE W3 disc.
--------------------------------------------------------------------------------
442431774024 247.7415971419 -26.6505213756 15.574239730834961 0.0047900001518428326 14.778189659118652 0.0033599999733269215 14.064669609069824 0.0031300000846385956 13.504850387573242 0.0027300000656396151 13.059049606323242 0.0024699999485164881 16.99370 2.96062 gps1  -5.22162 2.78907 -16.17160 2.97793 1 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23 0.02 0.02 4.14 0.14 0.18 0.315 0.013 0.018  168.69609  226.41010  452.29618 1  0.14733  0.11948 1 0 
442432552504 248.1778524811 -26.9430353557 14.441809654235840 0.0027099999133497477 13.784059524536133 0.0019900000188499689 13.133990287780762 0.0019199999514967203 12.651539802551270 0.0015800000401213763 12.246470451354980 0.0013999999500811100 19.51590 1.99863 gps1  -7.73898 1.64888 -17.91587 2.05731 1 0 0.100 0.010 0.030 3050.0  33.0  81.0 -1.87 0.03 0.03 4.20 0.11 0.13 0.416 0.009 0.029  104.83692  176.57523  155.69543 1 -0.82637 -0.34204 1 0 
442432901317 248.4706989491 -27.2704861813 18.796350479125977 0.0444299988448619843 17.367170333862305 0.0192699991166591644 16.284130096435547 0.0129800001159310341 15.552920341491699 0.0136299999430775642 14.856309890747070 0.0103000001981854439 24.98968 3.58807 gcs   -0.40206 3.58807 -24.98645 3.58807 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  317.48115  233.85972  140.00129 1  0.92770 -1.50048 1 0 
442433797899 242.5548005599 -28.9419399872 15.666489601135254 0.0060499999672174454 14.811550140380859 0.0041399998590350151 14.060700416564941 0.0036100000143051143 13.544110298156738 0.0028399999719113111 13.112609863281250 0.0025500000920146704 25.53402 2.86207 gcs  -15.30466 2.86207 -20.43903 2.86207 1 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23 0.02 0.02 4.14 0.14 0.18 0.315 0.013 0.018  244.36037  274.48405  636.01069 1 -1.84651 -0.35568 1 0 
442433891218 241.6195812965 -28.9494935335 14.899600028991699 0.0040199998766183853 14.214030265808105 0.0029100000392645597 13.519639968872070 0.0026199999265372753 13.009209632873535 0.0020000000949949026 12.632280349731445 0.0017999999690800903 18.33681 2.83206 gps1  -3.89976 2.88055 -17.91732 2.82974 1 0 0.075 0.015 0.025 2967.0  64.0  89.0 -2.02 0.03 0.01 4.18 0.11 0.16 0.369 0.014 0.006  210.43114  102.01313  176.33688 1  0.86562  0.58353 1 0 
442434444076 237.2406974310 -28.6259472056 17.993389129638672 0.0272799991071224213 16.792839050292969 0.0154900001361966116 15.801099777221680 0.0108000002801418304 15.203940391540527 0.0119799999520182592 14.547269821166992 0.0093900002539157885 20.84310 3.04668 gcs  -11.19912 3.04668 -17.57882 3.04668 1 1 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  388.40451  584.15808  989.79710 1  0.60052  0.41354 1 0 
442434733348 237.4024695710 -28.2539782927 14.662369728088379 0.0032899999059736729 14.024589538574219 0.0025700000114738941 13.392849922180176 0.0024500000290572643 12.907250404357910 0.0020300000905990601 12.524120330810547 0.0018500000005587935 23.83001 1.40683 gps1 -15.31569 1.23806 -18.25648 1.51438 1 0 0.080 0.008 0.030 2987.0  31.0  99.0 -1.98 0.03 0.03 4.17 0.08 0.17 0.383 0.010 0.018   28.94081  134.52306   65.33744 1 -0.56650  0.32227 1 0 
442435023428 239.6417970110 -28.0568050243 15.214119911193848 0.0040000001899898052 14.463219642639160 0.0029599999543279409 13.721579551696777 0.0026400000788271427 13.168589591979980 0.0020999999251216650 12.727439880371094 0.0018799999961629510 22.22971 2.11650 gps1  -8.82895 2.14185 -20.40121 2.11172 1 0 0.070 0.020 0.010 2946.0  97.0  40.0 -2.06 0.07 0.07 4.18 0.14 0.14 0.358 0.005 0.005  391.63860  492.37434  599.90401 1  0.43532  0.70906 1 0 
442434932966 240.2194045047 -28.2024867756 15.035169601440430 0.0037799999117851257 14.268309593200684 0.0027499999850988388 13.572079658508301 0.0024999999441206455 13.040029525756836 0.0019900000188499689 12.659540176391602 0.0018400000408291817 28.50912 2.71575 gps1 -10.41057 2.91561 -26.54035 2.68368 1 0 0.072 0.012 0.018 2954.0  51.0  69.0 -2.04 0.01 0.01 4.18 0.11 0.14 0.363 0.021 0.012  137.85363  199.76549  395.78233 1 -0.14542 -1.14168 1 0 
442435051997 241.3143480016 -28.0477924382 17.916059494018555 0.0231800004839897156 16.663009643554688 0.0134300002828240395 15.688830375671387 0.0101199997588992119 15.053999900817871 0.0091599998995661736 14.471619606018066 0.0079899998381733894 18.66652 2.96449 gcs   -6.51017 2.96449 -17.49448 2.96449 1 0 0.015 0.005 0.005 2261.0 234.0 234.0 -3.08 0.34 0.34 4.06 0.01 0.01 0.189 0.040 0.040  902.61769 1250.19816 1869.77530 1  0.33514  0.67371 1 0 
442435335505 248.1001183807 -27.8254859580 14.794919967651367 0.0034499999601393938 14.080719947814941 0.0024200000334531069 13.420550346374512 0.0022400000598281622 12.958120346069336 0.0019199999514967203 12.549079895019531 0.0017000000225380063 28.01408 2.73702 gcs  -11.80956 2.73702 -25.40321 2.73702 1 0 0.080 0.010 0.030 2987.0  39.0  99.0 -1.98 0.03 0.03 4.17 0.08 0.17 0.383 0.010 0.013   46.48665   76.39109  243.11090 1 -1.85289 -1.51016 0 1 
442435598334 240.9822042409 -27.6403007616 15.188899993896484 0.0045599997974932194 14.484740257263184 0.0031000000890344381 13.802359580993652 0.0028999999631196260 13.278070449829102 0.0024800000246614218 12.878649711608887 0.0021999999880790710 29.62367 2.06078 gps1 -12.04789 1.83873 -27.06308 2.10201 1 0 0.060 0.010 0.020 2900.0  51.0  86.0 -2.15 0.02 0.02 4.16 0.12 0.16 0.335 0.011 0.018   60.99816  165.10197  149.00513 1 -0.60924 -1.90036 1 0 
442435863912 243.5858677098 -27.7638927706 16.306770324707031 0.0074900002218782902 15.336480140686035 0.0047300001606345177 14.491580009460449 0.0042200000025331974 13.988109588623047 0.0040899999439716339 13.410329818725586 0.0034900000318884850 19.27028 2.76481 gcs   -5.83435 2.76481 -18.36584 2.76481 1 0 0.030 0.020 0.020 2682.0 145.0 145.0 -2.43 0.02 0.02 4.01 0.13 0.29 0.283 0.022 0.046 2890.76781  439.24330 1069.32156 1  0.35252  0.18690 1 0 
442436117099 239.5989918703 -27.3621369559 14.353750228881836 0.0026100000832229853 13.717679977416992 0.0020099999383091927 13.072239875793457 0.0019399999873712661 12.602540016174316 0.0015399999683722854 12.218580245971680 0.0013800000306218865 23.47781 2.65659 gps1  -6.41165 2.22849 -22.58535 2.68813 1 0 0.110 0.020 0.020 3075.0  58.0  56.0 -1.82 0.01 0.01 4.20 0.11 0.13 0.435 0.028 0.010   29.56358   52.11153  201.70167 1  1.45162  0.10948 1 0 
442436099238 238.5451296556 -27.4369205050 19.290309906005859 0.0725999996066093445 17.933269500732422 0.0356400012969970703 16.842729568481445 0.0261899996548891068 16.152809143066406 0.0227199997752904892 15.502610206604004 0.0184799991548061371 26.13459 3.30042 gcs  -11.07807 3.30042 -23.67051 3.30042 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  676.41858  570.90083  420.81547 1  0.13762 -0.64069 1 0 
442436249547 240.3432137481 -27.1387953625 16.684110641479492 0.0098599996417760832 15.560500144958496 0.0057799997739493847 14.697400093078613 0.0047800000756978989 14.153070449829102 0.0043700002133846283 13.617950439453125 0.0038499999791383743 21.84486 2.76166 gcs   -7.72114 2.76166 -20.43482 2.76166 1 1 0.030 0.010 0.010 2682.0 157.0  39.0 -2.43 0.22 0.22 4.01 0.06 0.27 0.283 0.035 0.035 1738.93822 1654.47086  918.18337 1  0.69228  0.47115 1 0 
442436350320 249.1102763354 -27.3340562143 18.770120620727539 0.0430499985814094543 17.398769378662109 0.0194099992513656616 16.329099655151367 0.0137099996209144592 15.642060279846191 0.0144199999049305916 14.970749855041504 0.0111400000751018524 21.44946 2.92251 gcs   -4.05356 2.92251 -21.06295 2.92251 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  351.19140  248.20036  127.86349 1  0.51504 -0.69135 1 0 
442436628226 238.1879918100 -27.0989646687 16.160699844360352 0.0073699997738003731 15.216650009155273 0.0046999999321997166 14.422479629516602 0.0040400000289082527 13.904470443725586 0.0038099999073892832 13.462530136108398 0.0033499998971819882 28.65030 2.54271 hsoy -14.32541 2.54276 -24.81174 2.54269 1 1 0.030 0.020 0.020 2682.0 145.0 145.0 -2.43 0.02 0.02 4.01 0.13 0.29 0.283 0.022 0.046 1737.68300  219.18339  519.62354 1 -0.58351 -0.57807 1 0 
442436930268 243.3443067584 -26.6972832341 15.199720382690430 0.0040299999527633190 14.441080093383789 0.0028800000436604023 13.737469673156738 0.0028299998957663774 13.220600128173828 0.0022700000554323196 12.785570144653320 0.0022299999836832285 25.48551 2.51419 hsoy   0.14706 2.51420 -25.48508 2.51419 1 0 0.070 0.020 0.010 2946.0  97.0  40.0 -2.06 0.07 0.07 4.18 0.14 0.14 0.358 0.005 0.005  217.27701  410.17067  378.86706 1  1.92630 -1.47511 0 1 
442436878898 242.8532901783 -26.9294983938 16.579320907592773 0.0090699996799230576 15.645059585571289 0.0059199999086558819 14.872260093688965 0.0055599999614059925 14.348389625549316 0.0049700001254677773 13.881230354309082 0.0047100000083446503 23.24133 2.76641 gcs  -12.87173 2.76642 -19.35143 2.76642 1 0 0.020 0.020 0.020 2519.0 202.0 202.0 -2.67 0.12 0.12 3.96 0.01 0.32 0.244 0.004 0.004  630.29106  977.07803  402.04475 1 -1.59214  0.02604 1 0 
442436705014 247.3437843819 -26.9273178716 15.091620445251465 0.0039400001987814903 14.312179565429688 0.0026799999177455902 13.513739585876465 0.0023699998855590820 12.862190246582031 0.0019499999471008775 12.489740371704102 0.0017300000181421638 23.78654 2.69242 gcs    2.32485 2.69242 -23.67266 2.69242 1 0 0.075 0.015 0.025 2967.0  64.0  89.0 -2.02 0.03 0.01 4.18 0.11 0.16 0.369 0.014 0.006  814.40628  823.96493 1042.18001 1  1.58128 -1.19895 1 0 
442436614083 244.3425289596 -27.0464430230 16.415840148925781 0.0085199996829032898 15.494139671325684 0.0056900000199675560 14.694529533386230 0.0052100000903010368 14.143879890441895 0.0045599997974932194 13.667420387268066 0.0040600001811981201 15.81395 2.76281 gcs   -2.74861 2.76281 -15.57325 2.76281 1 0 0.030 0.010 0.010 2682.0 157.0  39.0 -2.43 0.22 0.22 4.01 0.06 0.27 0.283 0.035 0.035 2385.70349  812.81008  424.06927 1  0.67741  0.64160 1 0 
442437004592 248.2345467805 -26.7009394728 14.369770050048828 0.0025800000876188278 13.725239753723145 0.0019399999873712661 13.073550224304199 0.0018400000408291817 12.549409866333008 0.0014900000533089042 12.165149688720703 0.0013200000394135714 17.97528 2.68957 gcs   -9.22853 2.68957 -15.42547 2.68957 1 0 0.110 0.020 0.020 3075.0  58.0  56.0 -1.82 0.01 0.01 4.20 0.11 0.13 0.435 0.028 0.010   86.75978  110.59964  327.89987 1 -1.01486  0.27383 1 0 
442436753441 246.1206418928 -26.9258225760 15.403050422668457 0.0045199999585747719 14.623620033264160 0.0031200000084936619 13.888540267944336 0.0028299998957663774 13.252980232238770 0.0024399999529123302 12.833800315856934 0.0020900000818073750 14.84779 2.69439 gcs   -4.56030 2.69439 -14.13013 2.69439 0 0 0.060 0.010 0.015 2900.0  51.0  65.0 -2.15 0.02 0.02 4.16 0.12 0.16 0.335 0.023 0.018  456.10942  490.01452  684.96195 0  0.42028  0.34781 1 0 
442437078347 247.0634071128 -26.7283504176 15.344129562377930 0.0043000001460313797 14.635060310363770 0.0030900000128895044 13.886449813842773 0.0028099999763071537 13.306619644165039 0.0024399999529123302 12.901410102844238 0.0021200000774115324 19.90226 2.50451 hsoy -14.72494 2.50404 -13.38941 2.50508 1 0 0.060 0.010 0.015 2900.0  51.0  65.0 -2.15 0.02 0.02 4.16 0.12 0.16 0.335 0.023 0.018  306.68590  275.01913  392.34211 1 -1.92286  1.20025 0 1 
442437076510 247.2737269211 -26.7026834746 18.916580200195312 0.0515000000596046448 17.215749740600586 0.0157900005578994751 15.969140052795410 0.0099200000986456888 15.256779670715332 0.0104200001806020737 14.631400108337402 0.0084400000050663948 14.66920 2.87554 gcs   -2.28652 2.87554 -14.48990 2.87554 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  270.41622  242.29048  224.65730 1  0.83303  1.26573 1 0 
442436911605 239.1761224443 -26.7797105322 15.619990348815918 0.0050800000317394733 14.801210403442383 0.0035399999469518661 14.026390075683594 0.0031099999323487282 13.505820274353027 0.0027900000568479300 13.080519676208496 0.0024099999573081732 29.18861 1.69467 gps1 -14.46935 1.58556 -25.34981 1.72873 1 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23 0.02 0.02 4.14 0.14 0.18 0.315 0.013 0.018  196.33492  261.60336  545.44994 1 -0.76345 -1.12808 1 0 
442436751990 246.1666023368 -26.9330012131 16.081890106201172 0.0065500000491738319 15.123439788818359 0.0041000000201165676 14.310990333557129 0.0035699999425560236 13.668769836425781 0.0032500000670552258 13.220769882202148 0.0027799999807029963 14.06785 2.70428 gcs   -8.65224 2.70428 -11.09249 2.70428 0 0 0.040 0.010 0.020 2768.0  69.0 124.0 -2.35 0.05 0.05 4.11 0.23 0.21 0.292 0.010 0.037  913.94688  777.62525 1346.17459 0 -0.66435  0.82020 1 0 
442437066152 247.5180896038 -26.7022974123 14.688969612121582 0.0030400000978261232 14.004739761352539 0.0022199999075382948 13.316459655761719 0.0020999999251216650 12.761980056762695 0.0017699999734759331 12.381420135498047 0.0015500000445172191 13.51314 1.85181 gps1  -4.36644 1.46993 -12.78825 1.89132 1 1 0.090 0.015 0.020 3021.0  53.0  65.0 -1.91 0.02 0.02 4.18 0.09 0.16 0.405 0.032 0.006  137.48782  197.47899  412.18866 1  0.43660  1.57867 1 0 
442437154097 246.8091907376 -26.7662391571 19.342050552368164 0.0738800019025802612 17.852090835571289 0.0286800004541873932 16.739030838012695 0.0198999997228383983 15.955969810485840 0.0217199996113777161 15.278470039367676 0.0163499992340803146 24.04721 3.25794 gcs   -8.66887 3.25794 -22.43032 3.25794 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  545.24039  454.92610  326.96473 1 -0.63549 -1.15363 1 0 
442437630047 243.6777068613 -26.3284387371 14.412229537963867 0.0026899999938905239 13.727210044860840 0.0019900000188499689 13.107060432434082 0.0018899999558925629 12.617790222167969 0.0016899999463930726 12.241959571838379 0.0013999999500811100 21.25436 1.35192 gps1  -9.46835 1.14686 -19.02888 1.39805 1 1 0.110 0.020 0.020 3075.0  58.0  56.0 -1.82 0.01 0.01 4.20 0.11 0.13 0.435 0.028 0.010   39.73888  102.48803  165.20983 1 -0.85927  0.14705 1 0 
442437573871 239.0716661626 -26.6381326617 16.096969604492188 0.0065799998119473457 15.287170410156250 0.0047499998472630978 14.518580436706543 0.0042300000786781311 13.962360382080078 0.0039099999703466892 13.505470275878906 0.0037100000772625208 23.83480 2.75145 gcs  -10.70205 2.75145 -21.29704 2.75145 1 0 0.030 0.020 0.020 2682.0 145.0 145.0 -2.43 0.02 0.02 4.01 0.13 0.29 0.283 0.022 0.046 2240.79216  129.02766  404.15241 1  0.18203  0.01861 1 0 
442437490348 247.8865058597 -26.5824563126 15.488209724426270 0.0046199997887015343 14.638219833374023 0.0031600000802427530 13.847459793090820 0.0028099999763071537 13.351380348205566 0.0025500000920146704 12.879389762878418 0.0022599999792873859 27.40476 2.69623 gcs   -4.12087 2.69623 -27.09316 2.69623 1 0 0.060 0.010 0.015 2900.0  51.0  65.0 -2.15 0.02 0.02 4.16 0.12 0.16 0.335 0.023 0.018  561.51771  543.97447  662.05889 1  0.42410 -2.17683 0 1 
442437517626 248.7701881594 -26.5817807116 17.873270034790039 0.0217300001531839371 16.872919082641602 0.0130500001832842844 15.962679862976074 0.0107599999755620956 15.220780372619629 0.0112399999052286165 14.670610427856445 0.0095300003886222839 15.88465 2.86241 gcs   -9.29202 2.86241 -12.88334 2.86241 0 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  440.43406  673.28387 1180.08781 0 -1.03064  1.23185 1 0 
442437476642 246.9654441852 -26.6455711935 16.583179473876953 0.0101100001484155638 15.648949623107910 0.0056799999438226223 14.885660171508789 0.0054899998940527439 14.326840400695801 0.0053799999877810478 13.845370292663574 0.0049200002104043961 19.08411 2.73136 gcs   -4.49699 2.73136 -18.54671 2.73136 1 0 0.020 0.020 0.020 2519.0 202.0 202.0 -2.67 0.12 0.12 3.96 0.01 0.32 0.244 0.004 0.004  658.40515  995.02686  410.81615 1  0.73106 -0.10075 1 0 
442438114823 237.3054756201 -26.2354587704 18.287979125976562 0.0302700009196996689 17.039920806884766 0.0151699995622038841 16.037080764770508 0.0111499996855855005 15.362110137939453 0.0124000003561377525 14.768819808959961 0.0097000002861022967 18.31802 2.91672 gcs   -8.46519 2.91672 -16.24470 2.91672 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003   93.84673  114.10272  227.24415 1  0.82957  0.74384 1 0 
442437780049 246.0049356439 -26.3433554128 15.526610374450684 0.0051299999468028545 14.678190231323242 0.0032699999865144491 13.940970420837402 0.0029899999499320984 13.353110313415527 0.0023499999660998583 12.897580146789551 0.0023000000510364771 13.83212 2.69464 gcs   -5.21348 2.69464 -12.81199 2.69464 1 0 0.060 0.020 0.015 2900.0 116.0  65.0 -2.15 0.07 0.07 4.16 0.16 0.16 0.335 0.002 0.002  490.99483  708.46050  725.42287 1  0.24564  0.54703 1 0 
442437690324 238.2023396065 -26.3626654981 14.623180389404297 0.0030600000172853470 13.934120178222656 0.0022299999836832285 13.296899795532227 0.0021500000730156898 12.810449600219727 0.0018799999961629510 12.442079544067383 0.0015999999595806005 25.63173 2.45019 gps1 -17.59555 2.27385 -18.63819 2.59729 1 0 0.090 0.015 0.020 3021.0  53.0  65.0 -1.91 0.02 0.02 4.18 0.09 0.16 0.405 0.032 0.006   36.55461   45.83065  264.55535 1 -1.23965  0.57216 1 0 
442437671504 236.1738468275 -26.3181730369 17.155500411987305 0.0127299996092915518 16.088819503784180 0.0074800001457333565 15.209930419921875 0.0062699997797608376 14.592410087585449 0.0063299997709691525 14.097000122070312 0.0055800001136958599 25.73308 2.75446 gcs  -19.03716 2.75446 -17.31410 2.75446 1 0 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67 0.07 0.02 3.96 0.01 0.06 0.244 0.015 0.004  649.74542  454.47733  238.14572 1 -0.96218  0.13432 1 0 
442438224106 236.7655499652 -26.0218474705 15.015259742736816 0.0035800000187009573 14.148099899291992 0.0024200000334531069 13.322919845581055 0.0021299999207258224 12.736089706420898 0.0017099999822676182 12.267600059509277 0.0014499999815598130 15.92744 2.69255 gcs   -4.86403 2.69255 -15.16656 2.69255 1 0 0.080 0.008 0.030 2987.0  31.0  99.0 -1.98 0.03 0.03 4.17 0.08 0.17 0.383 0.010 0.018 1116.58613 1331.65034 1562.18413 1  1.98738  0.56764 0 1 
442437847072 235.5345938879 -26.3539168513 15.148750305175781 0.0038600000552833080 14.456029891967773 0.0028099999763071537 13.738719940185547 0.0026300000026822090 13.144920349121094 0.0022400000598281622 12.749070167541504 0.0019499999471008775 20.38927 1.48991 gps1 -10.64178 2.18159 -17.39181 1.12652 1 0 0.070 0.020 0.020 2946.0  97.0  77.0 -2.06 0.07 0.07 4.18 0.14 0.14 0.358 0.005 0.005  379.69687  352.79402  491.22352 1  0.88732  0.09319 1 0 
442437761685 243.4615715423 -26.3655834480 17.299680709838867 0.0137099996209144592 16.112779617309570 0.0071800001896917820 15.160389900207520 0.0055999998003244400 14.522760391235352 0.0068799997679889202 13.950429916381836 0.0044300002045929432 18.78866 2.25896 gcs   -4.78914 2.25896 -18.16804 2.25896 1 0 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67 0.07 0.02 3.96 0.01 0.06 0.244 0.015 0.004  935.08000  775.74025  616.07059 1  0.56969  0.32848 1 0 
442437810130 236.3329183808 -26.2814995247 18.768209457397461 0.0439400002360343933 17.363700866699219 0.0194600000977516174 16.269300460815430 0.0131000000983476639 15.569660186767578 0.0143699999898672104 14.913410186767578 0.0113800000399351120 29.18848 2.97659 gcs  -17.02800 2.97659 -23.70684 2.97659 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  297.16421  211.17947  115.50480 1 -0.56806 -1.20788 1 0 
442437902794 246.6373551935 -26.0868693882 17.590309143066406 0.0199699997901916504 16.388719558715820 0.0096300002187490463 15.463529586791992 0.0073600001633167267 14.846090316772461 0.0071200001984834671 14.243000030517578 0.0068199997767806053 22.80530 2.76060 gcs  -11.80425 2.76060 -19.51260 2.76060 1 0 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67 0.07 0.02 3.96 0.01 0.06 0.244 0.015 0.004 2048.02910 1704.15169  742.13447 1 -1.01852 -0.73064 1 0 
442437939593 235.3605884107 -26.2237525933 15.648920059204102 0.0051199998706579208 14.788430213928223 0.0034099998883903027 13.999119758605957 0.0030600000172853470 13.406370162963867 0.0026700000744313002 12.971400260925293 0.0022899999748915434 23.50460 2.17329 gps1 -15.87638 2.53876 -17.33225 1.81060 1 1 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23 0.02 0.02 4.14 0.14 0.18 0.315 0.013 0.018  421.28894  580.37620  865.22964 1 -0.29102  0.10827 1 0 
442437944552 247.7290420089 -26.1954370183 15.405529975891113 0.0046600000932812691 14.485199928283691 0.0030100001022219658 13.714329719543457 0.0026100000832229853 13.178640365600586 0.0023000000510364771 12.730130195617676 0.0019399999873712661 27.44070 2.33923 gps1 -10.83562 2.65992 -25.21074 2.27505 1 0 0.060 0.010 0.020 2900.0  51.0  86.0 -2.15 0.02 0.02 4.16 0.12 0.16 0.335 0.011 0.018  549.96543  826.67330  940.33582 1 -1.12577 -1.77318 0 1 
442437978037 247.9144326431 -26.1817975868 15.320019721984863 0.0044900001958012581 14.589159965515137 0.0032099999953061342 13.894160270690918 0.0028899998869746923 13.289279937744141 0.0024099999573081732 12.874799728393555 0.0021299999207258224 25.36966 3.30933 gcs  -10.14235 3.30933 -23.25408 3.30933 1 0 0.060 0.010 0.015 2900.0  51.0  65.0 -2.15 0.02 0.02 4.16 0.12 0.16 0.335 0.023 0.018  246.50081  252.30677  418.01944 1 -1.04392 -1.21442 1 0 
442437992616 248.0855576911 -26.1899276569 16.143140792846680 0.0073000001721084118 15.234310150146484 0.0044999998062849045 14.403499603271484 0.0038199999835342169 13.829339981079102 0.0039900001138448715 13.329879760742188 0.0038900000508874655 15.89236 2.72020 gcs   -1.35070 2.72020 -15.83486 2.72020 1 0 0.030 0.020 0.020 2682.0 145.0 145.0 -2.43 0.02 0.02 4.01 0.13 0.29 0.283 0.022 0.046 1516.00634  561.10239  842.17505 1  1.07278  0.20850 1 0 
442438407633 243.7792064860 -25.5980702892 15.752420425415039 0.0051699997857213020 14.917539596557617 0.0035500000230967999 14.077610015869141 0.0030199999455362558 13.483690261840820 0.0026499999221414328 12.992839813232422 0.0021500000730156898 14.09445 2.21440 gcs   -5.78633 2.21440 -12.85192 2.21440 1 0 0.050 0.020 0.010 2843.0 144.0  49.0 -2.23 0.06 0.06 4.14 0.26 0.18 0.315 0.033 0.014  589.54146  800.66414 1285.21701 1  0.33596  1.77549 1 0 
442438153021 243.6517532467 -25.9694969157 18.974689483642578 0.0435900017619132996 17.658159255981445 0.0189999993890523911 16.420419692993164 0.0117100002244114876 15.583330154418945 0.0139600001275539398 14.823559761047363 0.0093400003388524055 26.01844 2.45882 gcs  -11.03244 2.45882 -23.56363 2.45882 0 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  666.57453  535.47253  364.63666 0 -1.13821 -0.98121 1 0 
442438521771 238.6276925392 -25.6016275423 16.726739883422852 0.0101300003007054312 15.833290100097656 0.0066399998031556606 15.027520179748535 0.0058300001546740532 14.454830169677734 0.0061400001868605614 13.963069915771484 0.0057899998500943184 15.75570 2.75259 gcs   -9.24483 2.75259 -12.75834 2.75259 1 0 0.020 0.010 0.010 2519.0  95.0  95.0 -2.67 0.02 0.02 3.96 0.01 0.26 0.244 0.022 0.004  154.11942  271.47959  395.94689 1  0.78720  1.80328 1 0 
442438537387 243.4518468376 -25.7379560097 15.364569664001465 0.0042799999937415123 14.569279670715332 0.0031000000890344381 13.834739685058594 0.0027900000568479300 13.273429870605469 0.0025200000964105129 12.838709831237793 0.0020099999383091927 21.80591 1.77713 gps1  -8.86411 1.86610 -19.92298 1.75898 1 0 0.060 0.010 0.020 2900.0  51.0  86.0 -2.15 0.02 0.02 4.16 0.12 0.16 0.335 0.011 0.018  285.42533  352.00529  534.43982 1 -0.64657 -0.17109 1 0 
442438579979 242.4382515129 -25.6853814577 15.680760383605957 0.0050400001928210258 14.790929794311523 0.0033700000494718552 13.989049911499023 0.0029800001066178083 13.477760314941406 0.0029599999543279409 12.990079879760742 0.0023300000466406345 26.13739 2.21447 gcs   -6.58590 2.21447 -25.29406 2.21447 1 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23 0.02 0.02 4.14 0.14 0.18 0.315 0.013 0.018  387.89432  525.62239  866.69795 1  0.06300 -1.47945 1 0 
442438558199 235.4817329823 -25.6463219643 14.373609542846680 0.0026300000026822090 13.771730422973633 0.0020200000144541264 13.102569580078125 0.0019199999514967203 12.568099975585938 0.0016199999954551458 12.159930229187012 0.0013699999544769526 25.84577 1.82442 gps1 -13.10164 2.03231 -22.27894 1.74677 1 0 0.110 0.020 0.020 3075.0  58.0  56.0 -1.82 0.01 0.01 4.20 0.11 0.13 0.435 0.028 0.010  106.27504  137.74658  286.32355 1  0.35927 -1.03049 1 0 
442438432813 238.9005900109 -25.7831908979 18.225740432739258 0.0279099997133016586 16.976539611816406 0.0130300000309944153 15.825079917907715 0.0091000003740191460 15.054849624633789 0.0089699998497962952 14.312000274658203 0.0065799998119473457 25.47345 2.81978 gcs  -12.24475 2.81978 -22.33747 2.81978 1 1 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  686.73053  847.80507 1181.75634 1  0.08618 -0.41732 1 0 
442438423270 235.9144321794 -25.5986347859 18.154689788818359 0.0249600000679492950 16.835769653320312 0.0114700002595782280 15.766329765319824 0.0085599999874830246 15.100950241088867 0.0091599998995661736 14.461660385131836 0.0071999998763203621 17.06723 2.82069 gcs   -5.16036 2.82069 -16.26840 2.82069 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  573.11182  786.03092 1225.46088 1  1.71143  0.20341 1 0 
442438509840 237.7496587915 -25.6199645338 14.619050025939941 0.0029800001066178083 13.983059883117676 0.0022499999031424518 13.325530052185059 0.0021500000730156898 12.824729919433594 0.0018400000408291817 12.448419570922852 0.0015800000401213763 34.72560 1.63246 gps1 -18.56851 1.61746 -29.34413 1.63843 1 0 0.090 0.015 0.020 3021.0  53.0  65.0 -1.91 0.02 0.02 4.18 0.09 0.16 0.405 0.032 0.006   30.42584   63.72375  192.58452 1 -1.38479 -2.79224 0 1 
442439905782 242.8717406042 -25.1519470931 15.953260421752930 0.0058800000697374344 15.172329902648926 0.0041600000113248825 14.417790412902832 0.0030400000978261232 13.877980232238770 0.0042599998414516449 13.439359664916992 0.0021999999880790710 23.28489 1.93393 gcs   -7.88222 1.93393 -21.91019 1.93393 1 0 0.040 0.010 0.010 2768.0  69.0  59.0 -2.35 0.06 0.06 4.11 0.23 0.19 0.292 0.031 0.037 1143.25489  326.36413  307.79131 1 -0.40053 -0.63116 1 0 
442438385669 239.0976620365 -25.6849036734 18.544279098510742 0.0369900017976760864 17.223640441894531 0.0161300003528594971 16.162530899047852 0.0115799997001886368 15.489379882812500 0.0134899998083710688 14.830659866333008 0.0109500000253319740 25.82520 2.97109 gcs  -19.52733 2.97109 -16.90043 2.97109 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  183.19090  126.56396   92.96380 1 -1.54074  1.02692 1 0 
442438434211 238.9554066423 -25.6336610915 18.470649719238281 0.0344099998474121094 17.186800003051758 0.0154499998316168802 16.172430038452148 0.0117899999022483843 15.422670364379883 0.0123600000515580177 14.762459754943848 0.0099400002509355562 17.15426 2.92654 gcs   -5.29254 2.92654 -16.31740 2.92654 1 1 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  188.30550  148.53330  147.89449 1  1.54396  0.99419 1 0 
442445748978 248.6187532733 -22.0200365897 14.969909667968750 0.0040000001899898052 14.108229637145996 0.0025899999309331179 13.257550239562988 0.0016799999866634607 12.628769874572754 0.0012100000167265534 12.117420196533203 0.0013800000306218865 17.77657 1.94408 gcs   -7.49406 1.94408 -16.11973 1.94408 1 0 0.090 0.015 0.020 3021.0  53.0  65.0 -1.91 0.02 0.02 4.18 0.09 0.16 0.405 0.032 0.006 1519.45370 1718.89299 2209.41559 1  0.44004  0.32865 1 0 
442447689847 238.5832625374 -21.5952919650 16.852579116821289 0.0092599997296929359 15.847430229187012 0.0053900000639259815 14.975210189819336 0.0040199998766183853 14.321040153503418 0.0033100000582635403 13.746279716491699 0.0035900000948458910 24.71738 1.95290 gcs  -11.00688 1.95290 -22.13136 1.95290 1 1 0.020 0.010 0.010 2519.0  95.0  95.0 -2.67 0.02 0.02 3.96 0.01 0.26 0.244 0.022 0.004  629.90011  838.45033 1244.69923 1 -0.04818 -0.71492 1 0 
442446829491 248.0437711891 -21.6676045520 14.611820220947266 0.0032099999953061342 13.962420463562012 0.0023099998943507671 13.285160064697266 0.0016899999463930726 12.786879539489746 0.0013500000350177288 12.404000282287598 0.0015999999595806005 24.67908 1.23618 gps1 -11.63965 1.41367 -21.76179 1.18050 1 0 0.090 0.015 0.020 3021.0  53.0  65.0 -1.91 0.02 0.02 4.18 0.09 0.16 0.405 0.032 0.006   78.16767   74.53024  344.82348 1 -0.92018 -1.12728 1 0 
442446133243 237.4888836097 -22.0238291748 14.892200469970703 0.0036700000055134296 14.058360099792480 0.0024800000246614218 13.347979545593262 0.0016400000313296914 12.808170318603516 0.0013000000035390258 12.376500129699707 0.0014499999815598130 28.04959 1.51908 gps1 -12.99910 1.66524 -24.85564 1.47658 1 0 0.080 0.008 0.030 2987.0  31.0  99.0 -1.98 0.03 0.03 4.17 0.08 0.17 0.383 0.010 0.018  424.54966  608.65673  728.51659 1 -0.74851 -1.43085 1 0 
442446898813 236.8450797795 -21.6539679729 17.972169876098633 0.0181600004434585571 16.646350860595703 0.0096599999815225601 15.645990371704102 0.0068999999202787876 14.882880210876465 0.0057299998588860035 14.214659690856934 0.0056099998764693737 22.92753 1.99082 gcs   -8.36715 1.99082 -21.34625 1.99082 1 1 0.015 0.005 0.005 2261.0 234.0 234.0 -3.08 0.34 0.34 4.06 0.01 0.01 0.189 0.040 0.040 2180.03346 2746.35244 2494.62899 1  0.15758 -0.81351 1 0 
442448073217 237.2672671202 -21.3375576485 15.310330390930176 0.0042799999937415123 14.540060043334961 0.0029100000392645597 13.774379730224609 0.0020900000818073750 13.248689651489258 0.0016700000269338489 12.815640449523926 0.0020300000905990601 12.25780 1.61407 gps1  -8.92733 1.34645  -8.39979 1.87087 1 0 0.060 0.010 0.020 2900.0  51.0  86.0 -2.15 0.02 0.02 4.16 0.12 0.16 0.335 0.011 0.018  229.53460  366.20356  462.83410 1  0.23043  2.06511 0 1 
442436051424 248.0190045027 -27.5295236768 19.202999114990234 0.0656199976801872253 17.865030288696289 0.0255600009113550186 16.700759887695312 0.0162099990993738174 16.082809448242188 0.0186999998986721039 15.426580429077148 0.0162599999457597733 14.61063 3.06171 gcs   -3.71442 3.06171 -14.13059 3.06171 1 1 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  663.50243  549.00243  388.36040 1  0.10610  0.92596 1 0 
442437269735 246.4666753078 -26.6940201443 14.407449722290039 0.0026199999265372753 13.723070144653320 0.0019199999514967203 13.048549652099609 0.0017999999690800903 12.530249595642090 0.0014900000533089042 12.123909950256348 0.0012900000438094139 34.85480 1.92379 gps1 -12.68223 2.44784 -32.46564 1.83067 1 0 0.110 0.020 0.020 3075.0  58.0  56.0 -1.82 0.01 0.01 4.20 0.11 0.13 0.435 0.028 0.010  168.93683  210.66046  484.44543 1 -1.48922 -3.97239 0 1 


==> datafile10b.txt <==
Title: Very Low-Mass Stars and Brown Dwarfs in Upper Scorpius using Gaia 
       Dr1: Mass Function, Disks and Kinematics 
Authors: Cook N.J., Scholz A., Jayawardhana R. 
Table: C sample sources with ZYJHK photometry from the DR10 and Red no HK
================================================================================
Byte-by-byte Description of file: datafile10b.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label     Explanations
--------------------------------------------------------------------------------
   1- 12 I12    ---       UID          Unique identifier (1)
  14- 27 F14.10 deg       RAdeg        Right Ascension in decimal degrees (J2000)
  29- 42 F14.10 deg       DEdeg        Declination in decimal degrees (J2000)
  44- 61 F18.15 mag       Zmag         UKIDSS Z magnitude
  63- 83 F21.19 mag     e_Zmag         uncertainty in Zmag
  85-102 F18.15 mag       Ymag         UKIDSS Y magnitude
 104-124 F21.19 mag     e_Ymag         uncertainty in Ymag
 126-143 F18.15 mag       Jmag         UKIDSS J magnitude
 145-165 F21.19 mag     e_Jmag         uncertainty in Jmag
 167-184 F18.15 mag       Hmag         UKIDSS H magnitude
 186-206 F21.19 mag     e_Hmag         uncertainty in Hmag
 208-225 F18.15 mag       Kmag         K magnitude
 227-248 F22.20 mag     e_Kmag         uncertainty in Kmag
 250-257 F8.5   mas/yr    pm           Most precise proper motion
 259-265 F7.5   mas/yr  e_pm           Uncertainty in pm
 267-270 A4     ---     r_pm           Reference for pm (2)
 272-280 F9.5   mas/yr    pmRA         Most precise proper motion in RA
 282-288 F7.5   mas/yr  e_pmRA         Uncertainty in pmRA
 290-298 F9.5   mas/yr    pmDE         Most precise proper motion in DE
 300-306 F7.5   mas/yr  e_pmDE         Uncertainty in pmDE
 308-308 I1     ---       WISE         Has WISE photometry (3)
 310-310 I1     ---       Disk         Flagged as having a disc (3) (4)
 312-316 F5.3   solMass   MassFit      Best {chi}^2^ fit for mass
 318-322 F5.3   solMass   bMassFit     Lower uncertainty bound in MassFit
 324-328 F5.3   solMass   BMassFit     Upper uncertainty bound in MassFit
 330-335 F6.1   K         TeffFit      Best {chi}^2^ fit for effective temperature
 337-341 F5.1   K         bTeffFit     Lower uncertainty bound in TeffFit
 343-347 F5.1   K         BTeffFit     Upper uncertainty bound in TeffFit
 349-353 F5.2   solLum    LumFit       Best {chi}^2^ fit for luminosity
 355-359 F5.2   solLum    bLumFit      Lower uncertainty bound in LumFit
 361-365 F5.2   solLum    BLumFit      Upper uncertainty bound in LUmFit
 367-370 F4.2   [cm/s2]   log(g)Fit    Best {chi}^2^ fit for surface gravity
 372-375 F4.2   [cm/s2]   blog(g)Fit   Lower uncertainty bound in log(g)Fit
 377-380 F4.2   [cm/s2]   Blog(g)Fit   Upper uncertainty bound in log(g)Fit
 382-386 F5.3   solRad    RadFit       Best {chi}^2^ fit for radius
 388-392 F5.3   solRad    bRadFit      Lower uncertainty bound in RadFit
 394-398 F5.3   solRad    BRadFit      Upper uncertainty bound in RadFit
 400-409 F10.5  ---       chilow       Low fit {chi}^2^
 411-420 F10.5  ---       chimid       Mid fit {chi}^2^
 422-431 F10.5  ---       chihi        High fit {chi}^2^
 433-433 I1     ---       WiseAndMass  Has WISE photometry and a mass estimate
 435-442 F8.5   ---       sigExpmRA    Sigma excess in pmRA
 444-451 F8.5   ---       sigExpmDE    Sigma excess in pmDE
 453-453 I1     ---       fnpmout      Not an outlier in pm; 2{sigma} (3)
 455-455 I1     ---       fpmout       Is an outlier in pm; 2{sigma} (3)
--------------------------------------------------------------------------------
Note (1): Of this merged detection as assigned by merge algorithm. ID is unique
          over entire WSA via program ID prefix.
Note (2):
    hsoy = Hot Stuff for One Year (HSOY) catalog (Altmann et al. 2017 [2017A&A...600L...4A])
    gps1 = Gaia-PS1-SDSS (GPS1) catalog (Tian et al. 2017 [2017ApJS..232....4T])
     gcs = The UKIRT Infrared Deep Sky Survey (UKIDSS) catalog (Lawrence et al. 2007 [2007MNRAS.379.1599L])
    ucac = UCAC5: New Proper Motions Using Gaia DR1 catalog (Zacharias et al. 2017 [2017AJ....153..166Z])
Note (3):
    1 = true;
    0 = false.
Note (4): Dawson et al. 2013 [2013MNRAS.429..903D] WISE W1-W2 or WISE W3 disc.
--------------------------------------------------------------------------------
442431774024 247.7415971419 -26.6505213756 15.574239730834961 0.0047900001518428326 14.778189659118652 0.0033599999733269215 14.064669609069824 0.0031300000846385956 13.504850387573242 0.0027300000656396151 13.059049606323242 0.00246999994851648808 16.99370 2.96062 gps1  -5.22162 2.78907 -16.17160 2.97793 1 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23  0.02  0.02 4.14 0.14 0.18 0.315 0.013 0.018  168.69609  226.41010  452.29618 1  0.53117  0.60826 1 0 
442432552504 248.1778524811 -26.9430353557 14.441809654235840 0.0027099999133497477 13.784059524536133 0.0019900000188499689 13.133990287780762 0.0019199999514967203 12.651539802551270 0.0015800000401213763 12.246470451354980 0.00139999995008111000 19.51590 1.99863 gps1  -7.73898 1.64888 -17.91587 2.05731 1 0 0.100 0.010 0.030 3050.0  33.0  81.0 -1.87  0.03  0.03 4.20 0.11 0.13 0.416 0.009 0.029  104.83692  176.57523  155.69543 1 -0.14183 -0.10966 1 0 
442432630671 246.7393017389 -26.9130549094 13.274350166320801 0.0015500000445172191 12.902139663696289 0.0013000000035390258 12.358940124511719 0.0013299999991431832 11.711779594421387 0.0009699999936856328 11.468130111694336 0.00089999998454004526 20.81251 1.85542 ucac -15.40001 1.90000 -14.00000 1.80000 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036  111.95923   62.30705 1814.68038 1 -1.49811  0.76281 1 0 
442432901020 248.3959633937 -27.2625206463 12.926969528198242 0.0013500000350177288 12.460080146789551 0.0010900000343099236 11.920940399169922 0.0010699999984353781 11.680680274963379 0.0009299999801442028 10.957050323486328 0.00066000001970678568 18.46617 1.82844 gps1 -11.20253 1.99794 -14.68001 1.72206 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076 1296.20641 1607.50033  684.39451 1 -0.86675  0.24410 1 0 
442432901317 248.4706989491 -27.2704861813 18.796350479125977 0.0444299988448619843 17.367170333862305 0.0192699991166591644 16.284130096435547 0.0129800001159310341 15.552920341491699 0.0136299999430775642 14.856309890747070 0.01030000019818544388 24.98968 3.58807 gcs   -0.40206 3.58807 -24.98645 3.58807 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003  317.48115  233.85972  140.00129 1  1.53905 -2.18540 0 1 
442433724748 237.5694332865 -28.9514851676 12.907190322875977 0.0014100000262260437 12.452289581298828 0.0011599999852478504 11.887610435485840 0.0011399999493733048 11.455140113830566 0.0008800000068731606 11.075309753417969 0.00073000002885237336 37.71220 2.18465 hsoy -17.28126 2.18477 -33.51967 2.18461 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076 1083.69609  802.90346  308.37715 1 -0.16454 -2.74866 0 1 
442433797899 242.5548005599 -28.9419399872 15.666489601135254 0.0060499999672174454 14.811550140380859 0.0041399998590350151 14.060700416564941 0.0036100000143051143 13.544110298156738 0.0028399999719113111 13.112609863281250 0.00255000009201467037 25.53402 2.86207 gcs  -15.30466 2.86207 -20.43903 2.86207 1 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23  0.02  0.02 4.14 0.14 0.18 0.315 0.013 0.018  244.36037  274.48405  636.01069 1 -0.92640 -0.53070 1 0 
442433891218 241.6195812965 -28.9494935335 14.899600028991699 0.0040199998766183853 14.214030265808105 0.0029100000392645597 13.519639968872070 0.0026199999265372753 13.009209632873535 0.0020000000949949026 12.632280349731445 0.00179999996908009031 18.33681 2.83206 gps1  -3.89976 2.88055 -17.91732 2.82974 1 0 0.075 0.015 0.025 2967.0  64.0  89.0 -2.02  0.03  0.01 4.18 0.11 0.16 0.369 0.014 0.006  210.43114  102.01313  176.33688 1  1.56688 -0.15551 1 0 
442434032958 241.8697604612 -28.7585495267 13.345419883728027 0.0018799999961629510 12.793089866638184 0.0014400000218302011 12.195830345153809 0.0013899999903514979 11.809599876403809 0.0010300000431016088 11.362400054931641 0.00085999997099861503 16.84268 1.57570 gps1 -10.41369 1.10206 -13.23748 1.80768 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036  213.19254  141.41503 1458.97787 1  0.26240  1.22097 1 0 
442434126316 237.3535344792 -28.7310118410 14.148520469665527 0.0025599999353289604 13.490200042724609 0.0019199999514967203 12.835220336914062 0.0018200000049546361 12.393460273742676 0.0014499999815598130 12.015279769897461 0.00127000000793486834 29.78416 2.86793 gcs  -20.60295 2.86793 -21.50848 2.86793 1 1 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002   59.05609  113.58502  280.39697 1 -1.03576 -0.22204 1 0 
442434203246 238.6868783626 -28.7188825965 15.512269973754883 0.0051299999468028545 14.791540145874023 0.0037400000728666782 14.120420455932617 0.0035500000230967999 13.613579750061035 0.0031200000084936619 13.224149703979492 0.00285999989137053490 32.64991 2.87424 gcs  -16.72703 2.87424 -28.03967 2.87424 1 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23  0.02  0.02 4.14 0.14 0.18 0.315 0.013 0.018  147.47870   68.50919  281.98077 1 -0.53899 -1.37541 1 0 
442434244546 243.0717847569 -28.6523414348 13.250169754028320 0.0017600000137463212 12.716719627380371 0.0013999999500811100 12.113200187683105 0.0013099999632686377 11.652859687805176 0.0009299999801442028 11.271380424499512 0.00079000002006068826 22.23937 1.88396 gps1 -11.65294 1.53878 -18.94198 1.99911 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036   69.31234  457.81235  540.19053 1 -0.23029  0.41079 1 0 
442434320095 238.9163288713 -28.5109669905 13.895119667053223 0.0023799999617040157 13.332799911499023 0.0018400000408291817 12.694879531860352 0.0017199999419972301 12.201600074768066 0.0013299999991431832 11.865770339965820 0.00115000002551823833 29.73293 1.62014 gps1 -19.39869 1.36378 -22.53304 1.78656 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008   49.26664   87.79932  153.03425 1 -1.23500 -0.61131 1 0 
442434442950 237.2834249454 -28.6653394214 14.818710327148438 0.0035900000948458910 14.231880187988281 0.0028699999675154686 13.596030235290527 0.0026799999177455902 13.091710090637207 0.0023499999660998583 12.721570014953613 0.00216999999247491360 30.86782 1.44130 gps1 -24.90665 1.41293 -18.23407 1.49279 1 0 0.075 0.015 0.025 2967.0  64.0  89.0 -2.02  0.03  0.01 4.18 0.11 0.16 0.369 0.014 0.006  110.11815   26.74663   55.33644 1 -3.23318  0.48280 0 1 
442434391957 239.0182119636 -28.4896180921 13.281940460205078 0.0016899999463930726 12.786899566650391 0.0013699999544769526 12.174949645996094 0.0013299999991431832 11.702890396118164 0.0010199999669566751 11.339409828186035 0.00083999999333173037 20.75368 1.76985 gps1  -9.68660 1.17067 -18.35443 1.90344 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  212.59407  174.54344  936.74023 1  1.27939  0.42306 1 0 
442434444076 237.2406974310 -28.6259472056 17.993389129638672 0.0272799991071224213 16.792839050292969 0.0154900001361966116 15.801099777221680 0.0108000002801418304 15.203940391540527 0.0119799999520182592 14.547269821166992 0.00939000025391578848 20.84310 3.04668 gcs  -11.19912 3.04668 -17.57882 3.04668 1 1 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003  388.40451  584.15808  989.79710 1  1.24278  0.54663 1 0 
442434742149 241.6095703800 -28.2932567381 12.619810104370117 0.0012900000438094139 12.204239845275879 0.0010999999940395355 11.644029617309570 0.0010400000028312206 11.403519630432129 0.0008399999933317304 10.744680404663086 0.00060999998822808266 21.83538 1.79289 gps1 -18.44634 1.89447 -11.68402 1.51024 1 1 0.300 0.100 0.100 3363.0 135.0 135.0 -1.23  0.06  0.06 4.21 0.06 0.13 0.713 0.006 0.052  761.09496  570.79102  595.54793 1 -1.86909  1.93483 0 1 
442434716905 243.5014421235 -28.2626793547 13.013540267944336 0.0014199999859556556 12.622099876403809 0.0012700000079348683 12.054619789123535 0.0012000000569969416 11.551520347595215 0.0009299999801442028 11.207409858703613 0.00078000000212341547 25.61335 2.19138 hsoy -10.59455 2.19138 -23.31950 2.19138 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  215.04175 1424.43003   59.93877 1 -0.22680 -0.71531 1 0 
442434741675 241.6101648488 -28.2940187611 13.441849708557129 0.0019099999917671084 12.897700309753418 0.0015399999683722854 12.300780296325684 0.0014299999456852674 11.850959777832031 0.0010699999984353781 11.427809715270996 0.00089000002481043339 20.32399 1.87461 gps1 -10.21735 2.08511 -17.56902 1.79785 1 1 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006   72.41384  126.39202 1535.00297 1  0.03134 -0.10342 1 0 
442434733753 237.3711821288 -28.2607223578 14.290920257568359 0.0027399999089539051 13.625519752502441 0.0020900000818073750 12.960989952087402 0.0019600000232458115 12.471739768981934 0.0015500000445172191 12.062919616699219 0.00135999999474734090 31.52788 2.61869 gps1 -17.22507 1.85261 -26.40652 2.88358 1 0 0.110 0.010 0.040 3075.0  30.0  94.0 -1.82  0.06  0.06 4.20 0.07 0.13 0.435 0.003 0.003  166.17011  360.80206  253.17273 1 -0.27559 -1.17711 1 0 
442434733348 237.4024695710 -28.2539782927 14.662369728088379 0.0032899999059736729 14.024589538574219 0.0025700000114738941 13.392849922180176 0.0024500000290572643 12.907250404357910 0.0020300000905990601 12.524120330810547 0.00185000000055879354 23.83001 1.40683 gps1 -15.31569 1.23806 -18.25648 1.51438 1 0 0.080 0.008 0.030 2987.0  31.0  99.0 -1.98  0.03  0.03 4.17 0.08 0.17 0.383 0.010 0.018   28.94081  134.52306   65.33744 1  0.33327  0.31613 1 0 
442434744339 241.7232746948 -28.3386130756 12.941129684448242 0.0014900000533089042 12.515170097351074 0.0012700000079348683 11.958250045776367 0.0012000000569969416 11.658820152282715 0.0009599999757483602 11.075849533081055 0.00072000001091510057 16.59249 0.90872 gps1  -5.05727 1.41834 -15.80300 0.83923 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076  789.96671 1792.27088  352.56347 1  1.15041  0.52178 1 0 
442434739181 241.2850803472 -28.2611749177 13.462459564208984 0.0019399999873712661 13.011320114135742 0.0015899999998509884 12.448969841003418 0.0015600000042468309 11.937899589538574 0.0011099999537691474 11.602720260620117 0.00101000000722706318 21.74942 1.79574 gps1 -16.88156 1.69272 -13.71314 1.94148 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  169.03928  112.40240  504.12797 1 -1.44662  0.79133 1 0 
442434881760 248.9847582504 -28.0857203548 13.732159614562988 0.0020600000862032175 13.233480453491211 0.0015699999639764428 12.660650253295898 0.0015699999639764428 12.171360015869141 0.0012400000123307109 11.832400321960449 0.00109999999403953552 27.19631 1.35711 gps1  -2.52053 1.06309 -27.07925 1.35938 1 0 0.150 0.020 0.050 3159.0  44.0  93.0 -1.64  0.05  0.05 4.20 0.08 0.13 0.509 0.001 0.008   65.76456   32.50696  175.46881 1  1.20453 -2.08420 0 1 
442435000780 236.4737076346 -28.1233747080 15.290869712829590 0.0042900000698864460 14.654290199279785 0.0032699999865144491 13.990559577941895 0.0030400000978261232 13.472999572753906 0.0024600001052021980 13.107139587402344 0.00239000003784894943 31.31440 1.90791 gps1 -16.43618 1.22245 -26.65415 2.11094 1 0 0.050 0.010 0.022 2843.0  59.0 109.0 -2.23  0.04  0.04 4.14 0.14 0.18 0.315 0.008 0.018  187.71971  251.66230   36.31534 1  0.15303 -1.41393 1 0 
442434906797 240.9498505476 -28.0255911591 14.029250144958496 0.0025200000964105129 13.425089836120605 0.0017999999690800903 12.812199592590332 0.0017300000181421638 12.299070358276367 0.0014100000262260437 11.973320007324219 0.00124000001233071089 23.05782 1.39639 gps1 -13.51969 1.18079 -18.67836 1.49700 1 0 0.130 0.020 0.040 3118.0  49.0  87.0 -1.72  0.02  0.04 4.20 0.08 0.13 0.475 0.006 0.002  182.07758   45.62123  109.89481 1 -0.18707 -0.20491 1 0 
442435023428 239.6417970110 -28.0568050243 15.214119911193848 0.0040000001899898052 14.463219642639160 0.0029599999543279409 13.721579551696777 0.0026400000788271427 13.168589591979980 0.0020999999251216650 12.727439880371094 0.00187999999616295099 22.22971 2.11650 gps1  -8.82895 2.14185 -20.40121 2.11172 1 0 0.070 0.020 0.010 2946.0  97.0  40.0 -2.06  0.07  0.07 4.18 0.14 0.14 0.358 0.005 0.005  391.63860  492.37434  599.90401 1  0.92770  0.50678 1 0 
442434932966 240.2194045047 -28.2024867756 15.035169601440430 0.0037799999117851257 14.268309593200684 0.0027499999850988388 13.572079658508301 0.0024999999441206455 13.040029525756836 0.0019900000188499689 12.659540176391602 0.00184000004082918167 28.50912 2.71575 gps1 -10.41057 2.91561 -26.54035 2.68368 1 0 0.072 0.012 0.018 2954.0  51.0  69.0 -2.04  0.01  0.01 4.18 0.11 0.14 0.363 0.021 0.012  137.85363  199.76549  395.78233 1  0.43841 -1.23365 1 0 
442435051997 241.3143480016 -28.0477924382 17.916059494018555 0.0231800004839897156 16.663009643554688 0.0134300002828240395 15.688830375671387 0.0101199997588992119 15.053999900817871 0.0091599998995661736 14.471619606018066 0.00798999983817338943 18.66652 2.96449 gcs   -6.51017 2.96449 -17.49448 2.96449 1 0 0.015 0.005 0.005 2261.0 234.0 234.0 -3.08  0.34  0.34 4.06 0.01 0.01 0.189 0.040 0.040  902.61769 1250.19816 1869.77530 1  0.86382 -0.00143 1 0 
442435138824 243.5097538692 -28.2191486679 14.845979690551758 0.0034499999601393938 14.044710159301758 0.0023600000422447920 13.332900047302246 0.0021899999119341373 12.523619651794434 0.0015399999683722854 12.454429626464844 0.00164999999105930328 25.55270 1.38116 gps1  -2.48077 1.92849 -25.43199 1.37491 1 0 0.090 0.015 0.020 3021.0  53.0  65.0 -1.91  0.02  0.02 4.18 0.09 0.16 0.405 0.032 0.006  666.41650  802.77803 1050.59194 1  1.39562 -1.09503 1 0 
442435262822 238.8316380340 -27.8558444005 15.595970153808594 0.0050900001078844070 14.770290374755859 0.0035300001036375761 14.025230407714844 0.0032200000714510679 13.509810447692871 0.0026700000744313002 13.111900329589844 0.00242000003345310688 33.05518 2.89583 gcs  -18.44757 2.89583 -27.42868 2.89583 1 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23  0.02  0.02 4.14 0.14 0.18 0.315 0.013 0.018  120.20899  175.66703  419.24107 1 -1.19323 -1.81204 0 1 
442435369630 238.6159740629 -27.9996623901 12.719440460205078 0.0012100000167265534 12.284720420837402 0.0009899999713525176 11.721989631652832 0.0009899999713525176 11.458410263061523 0.0008099999977275729 10.889089584350586 0.00062000000616535544 20.56436 1.62600 gps1 -13.49285 1.27278 -15.51889 1.84875 0 0 0.300 0.100 0.100 3363.0 135.0 135.0 -1.23  0.06  0.06 4.21 0.06 0.13 0.713 0.006 0.052 1235.42046  417.36211  915.89950 0  0.61981  1.24970 1 0 
442435254974 243.8049277044 -27.9345172787 12.998279571533203 0.0014199999859556556 12.530790328979492 0.0011200000299140811 11.964520454406738 0.0011200000299140811 11.622260093688965 0.0009100000024773180 11.084830284118652 0.00072000001091510057 22.85314 2.23346 hsoy -16.82896 2.16837 -15.46132 2.30821 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076  597.14705 1800.29727  239.09241 1 -2.01105  1.00292 0 1 
442435358861 240.2605470930 -27.8207901451 13.538829803466797 0.0017900000093504786 12.949839591979980 0.0013699999544769526 12.381779670715332 0.0013800000306218865 12.113719940185547 0.0011500000255182383 11.561829566955566 0.00091000000247731805 22.80043 1.49225 gps1 -15.85843 1.11709 -16.38199 1.77318 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  335.96939  316.32254  657.47605 1 -1.37491  1.08593 1 0 
442435405984 239.7413624508 -27.9690353923 15.134779930114746 0.0038799999747425322 14.452030181884766 0.0029200001154094934 13.808629989624023 0.0027999999001622200 13.311590194702148 0.0023300000466406345 12.926019668579102 0.00212000007741153240 22.36833 1.89901 gps1 -10.65680 1.60804 -19.66659 1.97633 1 0 0.060 0.010 0.020 2900.0  51.0  86.0 -2.15  0.02  0.02 4.16 0.12 0.16 0.335 0.011 0.018   33.76122  113.03759   52.39261 1  0.17280  0.39298 1 0 
442435335505 248.1001183807 -27.8254859580 14.794919967651367 0.0034499999601393938 14.080719947814941 0.0024200000334531069 13.420550346374512 0.0022400000598281622 12.958120346069336 0.0019199999514967203 12.549079895019531 0.00170000002253800631 28.01408 2.73702 gcs  -11.80956 2.73702 -25.40321 2.73702 1 0 0.080 0.010 0.030 2987.0  39.0  99.0 -1.98  0.03  0.03 4.17 0.08 0.17 0.383 0.010 0.013   46.48665   76.39109  243.11090 1 -0.86494 -2.03168 0 1 
442435334002 248.0411940137 -27.9781127797 12.914819717407227 0.0013899999903514979 12.551079750061035 0.0011500000255182383 11.985659599304199 0.0011099999537691474 11.430879592895508 0.0008299999753944576 11.017749786376953 0.00067999999737367034 12.12108 1.66343 ucac  -7.40002 1.60000  -9.60001 1.70000 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076  904.58208 1030.91583  230.30037 1  0.13601  1.25269 1 0 
442435358848 240.2613189405 -27.8164398503 12.742509841918945 0.0012300000526010990 12.211059570312500 0.0009599999757483602 11.642069816589355 0.0009699999936856328 11.593779563903809 0.0008699999889358878 10.826809883117676 0.00060000002849847078 32.64431 1.76952 ucac -18.20002 1.70000 -27.10001 1.80000 1 1 0.300 0.100 0.100 3363.0 135.0 135.0 -1.23  0.06  0.06 4.21 0.06 0.13 0.713 0.006 0.052 1714.43312  966.77826 1441.01150 1 -2.13771 -1.87028 0 1 
442435381699 238.3207347421 -27.9436718010 15.534700393676758 0.0048899999819695950 14.677029609680176 0.0033400000538676977 13.962929725646973 0.0030700000934302807 13.447059631347656 0.0025800000876188278 13.044099807739258 0.00230000005103647709 25.16617 2.89472 gcs  -15.37725 2.89472 -19.92175 2.89472 1 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23  0.02  0.02 4.14 0.14 0.18 0.315 0.013 0.018  132.70189  273.94051  378.66681 1 -0.18026  0.59435 1 0 
442435336763 248.1960906775 -27.9063765532 14.054969787597656 0.0024000001139938831 13.360440254211426 0.0017000000225380063 12.707119941711426 0.0015699999639764428 12.196479797363281 0.0012499999720603228 11.795940399169922 0.00106999999843537807 21.32209 2.12304 hsoy -13.29340 2.12309 -16.67084 2.12301 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008  292.25402  383.09136  363.77395 1 -1.27779 -0.21945 1 0 
442435713943 242.2570037475 -27.6811963448 14.328630447387695 0.0027600000612437725 13.597479820251465 0.0020399999339133501 12.856519699096680 0.0017800000496208668 12.347220420837402 0.0014199999859556556 11.892889976501465 0.00121000001672655344 25.18453 2.68755 gps1 -10.34615 2.42827 -22.96123 2.73719 1 0 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002  469.27273  647.18987  738.55997 1  0.62015 -0.94422 1 0 
442435598334 240.9822042409 -27.6403007616 15.188899993896484 0.0045599997974932194 14.484740257263184 0.0031000000890344381 13.802359580993652 0.0028999999631196260 13.278070449829102 0.0024800000246614218 12.878649711608887 0.00219999998807907104 29.62367 2.06078 gps1 -12.04789 1.83873 -27.06308 2.10201 1 0 0.060 0.010 0.020 2900.0  51.0  86.0 -2.15  0.02  0.02 4.16 0.12 0.16 0.335 0.011 0.018   60.99816  165.10197  149.00513 1  0.33236 -2.09787 0 1 
442435656523 248.2034665480 -27.6301099319 13.402799606323242 0.0017000000225380063 12.936349868774414 0.0013800000306218865 12.345159530639648 0.0013000000035390258 11.806480407714844 0.0010199999669566751 11.458809852600098 0.00088000000687316060 15.83673 1.22030 gps1  -8.60738 1.35589 -13.29342 1.15875 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006   40.35993   88.22507 1419.70267 1 -0.22422  0.61301 1 0 
442435763294 238.7792608171 -27.6002717137 13.520319938659668 0.0017500000540167091 12.979200363159180 0.0013800000306218865 12.355609893798828 0.0013500000350177288 12.034799575805664 0.0011099999537691474 11.510219573974609 0.00088000000687316060 24.79800 1.42057 gps1 -14.84593 1.29252 -19.86301 1.48730 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  325.52930  294.94203  761.27906 1 -0.22661 -0.14448 1 0 
442435713907 242.2521166624 -27.7554410021 13.292030334472656 0.0016400000313296914 12.710100173950195 0.0013099999632686377 12.070400238037109 0.0012000000569969416 11.578350067138672 0.0009299999801442028 11.195019721984863 0.00079999997979030013 21.42435 1.39286 gps1 -13.03666 1.37010 -17.00142 1.40607 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036   98.75666  733.86819  472.68057 1 -0.24932  0.23587 1 0 
442435713114 242.1654325583 -27.5954011365 14.321209907531738 0.0026599999982863665 13.834670066833496 0.0022799998987466097 13.237059593200684 0.0021500000730156898 12.583419799804688 0.0016299999551847575 12.264739990234375 0.00152000004891306162 18.53342 1.31821 gps1  -6.36639 1.23830 -17.40566 1.32854 1 0 0.110 0.020 0.020 3075.0  58.0  56.0 -1.82  0.01  0.01 4.20 0.11 0.13 0.435 0.028 0.010  176.96926  192.49490  104.15787 1  1.62571  0.05310 1 0 
442435762394 238.6651954605 -27.7027411347 12.819669723510742 0.0012600000482052565 12.348620414733887 0.0010199999669566751 11.784259796142578 0.0010300000431016088 11.751979827880859 0.0009599999757483602 10.955730438232422 0.00065000000176951289 20.33520 1.50908 gps1  -8.81670 1.40370 -18.32447 1.53245 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076 2303.95451 1615.21466 1398.43663 1  1.48925  0.69033 1 0 
442435824369 248.3333144342 -27.6855372277 16.080669403076172 0.0067799999378621578 15.316880226135254 0.0046299998648464680 14.568129539489746 0.0042599998414516449 14.024290084838867 0.0041499999351799488 13.593959808349609 0.00389000005088746548 21.79014 2.75576 gcs   -2.33579 2.75576 -21.66459 2.75576 1 0 0.030 0.020 0.020 2682.0 145.0 145.0 -2.43  0.02  0.02 4.01 0.13 0.29 0.283 0.022 0.046 2728.39725   84.90201  360.63922 1  1.24306 -1.15898 1 0 
442435920138 243.0438171899 -27.3552362689 13.592820167541504 0.0020200000144541264 13.126910209655762 0.0016499999910593033 12.515540122985840 0.0015699999639764428 12.039279937744141 0.0012000000569969416 11.684060096740723 0.00103000004310160875 34.62478 2.03168 gps1 -18.20462 1.28871 -29.45280 2.25171 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010   57.70593   66.20900   77.23392 1 -2.42152 -1.71663 0 1 
442435863912 243.5858677098 -27.7638927706 16.306770324707031 0.0074900002218782902 15.336480140686035 0.0047300001606345177 14.491580009460449 0.0042200000025331974 13.988109588623047 0.0040899999439716339 13.410329818725586 0.00349000003188848495 19.27028 2.76481 gcs   -5.83435 2.76481 -18.36584 2.76481 1 0 0.030 0.020 0.020 2682.0 145.0 145.0 -2.43  0.02  0.02 4.01 0.13 0.29 0.283 0.022 0.046 2890.76781  439.24330 1069.32156 1  0.38783  0.50566 1 0 
442436075135 236.5501112356 -27.3749642530 13.388159751892090 0.0016400000313296914 12.919139862060547 0.0013399999588727951 12.353850364685059 0.0013299999991431832 12.016779899597168 0.0010699999984353781 11.514240264892578 0.00089000002481043339 25.64764 1.30168 gps1 -15.63455 1.14771 -20.33131 1.38470 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006  341.74423  449.32470 1093.01273 1 -0.55690 -0.64981 1 0 
442436192082 248.2879495350 -27.4162172605 13.847610473632812 0.0020800000056624413 13.311340332031250 0.0016299999551847575 12.696909904479980 0.0015500000445172191 12.174249649047852 0.0012799999676644802 11.812689781188965 0.00110999995376914740 17.63078 1.59650 gps1  -7.49381 1.68711 -15.95893 1.57583 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008   32.49251   45.36000  258.74245 1  0.14969 -0.05464 1 0 
442436015292 242.1729955564 -27.5599878725 13.466389656066895 0.0020699999295175076 12.958149909973145 0.0014499999815598130 12.365180015563965 0.0014799999771639705 11.894800186157227 0.0010699999984353781 11.546830177307129 0.00098000001162290551 26.15366 1.40684 gps1 -17.58782 1.25550 -19.35671 1.52048 1 0 0.170 0.030 0.030 3197.0   5.0  55.0 -1.56  0.03  0.08 4.20 0.08 0.13 0.544 0.036 0.049  156.03331  264.04874  857.82464 1 -0.95311 -0.33683 1 0 
442436108097 239.3610102339 -27.5712970323 12.564579963684082 0.0010999999940395355 12.212309837341309 0.0009599999757483602 11.655890464782715 0.0009500000160187484 11.340200424194336 0.0007699999841861427 10.841659545898438 0.00060999998822808266 32.55229 1.52588 gps1 -20.90676 1.68542 -24.95112 1.40307 1 0 0.300 0.100 0.100 3363.0 135.0 135.0 -1.23  0.06  0.06 4.21 0.06 0.13 0.713 0.006 0.052  598.81118  407.60107  390.55659 1 -2.60065 -1.32427 0 1 
442436291501 239.5515947577 -27.2515426298 13.969050407409668 0.0022499999031424518 13.371109962463379 0.0017099999822676182 12.734080314636230 0.0016299999551847575 12.220859527587891 0.0013099999632686377 11.916700363159180 0.00112000002991408110 23.03046 1.88811 gps1 -11.44370 1.43342 -19.98609 2.01497 1 0 0.130 0.040 0.040 3118.0   3.0  87.0 -1.72  0.04  0.04 4.20 0.08 0.13 0.475 0.006 0.042  170.52310  237.78092   87.26304 1 -0.05118  0.56573 1 0 
442436146984 243.7539813036 -27.5654583985 13.821619987487793 0.0020099999383091927 13.206729888916016 0.0015200000489130616 12.581159591674805 0.0014700000174343586 12.002759933471680 0.0011500000255182383 11.636839866638184 0.00096999999368563284 22.67673 1.23538 gps1  -6.94840 1.24429 -21.58596 1.23445 1 1 0.150 0.050 0.050 3159.0   4.0  93.0 -1.64  0.05  0.05 4.20 0.07 0.13 0.509 0.001 0.045  302.23200  367.23647  237.73316 1  0.05415  0.17542 1 0 
442436117099 239.5989918703 -27.3621369559 14.353750228881836 0.0026100000832229853 13.717679977416992 0.0020099999383091927 13.072239875793457 0.0019399999873712661 12.602540016174316 0.0015399999683722854 12.218580245971680 0.00138000003062188647 23.47781 2.65659 gps1  -6.41165 2.22849 -22.58535 2.68813 1 0 0.110 0.020 0.020 3075.0  58.0  56.0 -1.82  0.01  0.01 4.20 0.11 0.13 0.435 0.028 0.010   29.56358   52.11153  201.70167 1  1.17493 -0.56629 1 0 
442436099238 238.5451296556 -27.4369205050 19.290309906005859 0.0725999996066093445 17.933269500732422 0.0356400012969970703 16.842729568481445 0.0261899996548891068 16.152809143066406 0.0227199997752904892 15.502610206604004 0.01847999915480613708 26.13459 3.30042 gcs  -11.07807 3.30042 -23.67051 3.30042 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003  676.41858  570.90083  420.81547 1  0.73756 -0.71033 1 0 
442436228045 239.3283250635 -27.1991580766 16.391460418701172 0.0081599997356534004 15.525879859924316 0.0056799999438226223 14.783820152282715 0.0050099999643862247 14.252860069274902 0.0048899999819695950 13.800109863281250 0.00427999999374151230 19.44271 2.76717 gcs  -11.54870 2.76717 -15.64118 2.76717 1 1 0.030 0.010 0.010 2682.0 157.0  39.0 -2.43  0.22  0.22 4.01 0.06 0.27 0.283 0.035 0.035 1688.23132 1197.64104  123.24089 1  0.30195  1.82222 1 0 
442436249547 240.3432137481 -27.1387953625 16.684110641479492 0.0098599996417760832 15.560500144958496 0.0057799997739493847 14.697400093078613 0.0047800000756978989 14.153070449829102 0.0043700002133846283 13.617950439453125 0.00384999997913837433 21.84486 2.76166 gcs   -7.72114 2.76166 -20.43482 2.76166 1 1 0.030 0.010 0.010 2682.0 157.0  39.0 -2.43  0.22  0.22 4.01 0.06 0.27 0.283 0.035 0.035 1738.93822 1654.47086  918.18337 1  1.22971 -0.21257 1 0 
442436271713 243.3599251968 -27.1577934784 12.721139907836914 0.0012300000526010990 12.043160438537598 0.0008999999845400453 11.255649566650391 0.0008299999753944576 11.549389839172363 0.0008800000068731606 10.199930191040039 0.00044999999227002263 10.52616 1.20000 ucac  -6.59999 1.20000  -8.20001 1.20000 1 1 0.400 0.100 0.100 3508.0 144.0 144.0 -1.05  0.12  0.12 4.23 0.08 0.11 0.805 0.040 0.040 3357.84947 4292.76722 3700.36724 1  0.16455  2.19713 0 1 
442436591423 246.5617336324 -26.9469906788 17.020250320434570 0.0117300003767013567 16.365560531616211 0.0090300003066658956 15.319499969482422 0.0066800001077353954 14.596050262451172 0.0064900000579655170 14.262840270996094 0.00641999999061226845 14.64939 2.15296 gps1  -3.46087 1.85410 -14.23472 2.16933 1 0 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67  0.07  0.02 3.96 0.01 0.06 0.244 0.015 0.004 1403.59842 1078.93071  461.36615 1  1.39991  0.30206 1 0 
442436350320 249.1102763354 -27.3340562143 18.770120620727539 0.0430499985814094543 17.398769378662109 0.0194099992513656616 16.329099655151367 0.0137099996209144592 15.642060279846191 0.0144199999049305916 14.970749855041504 0.01114000007510185242 21.44946 2.92251 gcs   -4.05356 2.92251 -21.06295 2.92251 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003  351.19140  248.20036  127.86349 1  0.66471 -0.76994 1 0 
442436674500 244.2462389282 -27.0383163463 13.863499641418457 0.0021699999924749136 13.422769546508789 0.0017800000496208668 12.801919937133789 0.0017500000540167091 12.149840354919434 0.0012400000123307109 11.872340202331543 0.00112000002991408110 30.91523 1.41769 gps1  -1.30153 1.26019 -30.88783 1.41795 0 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008  179.03252  210.35807  130.32411 0  1.81428 -2.07822 0 1 
442436751919 246.2199719910 -26.9212198923 12.754989624023438 0.0012499999720603228 12.301289558410645 0.0009899999713525176 11.775710105895996 0.0010000000474974513 11.497579574584961 0.0008900000248104334 10.877499580383301 0.00063999998383224010 24.07282 1.06705 gps1 -10.39127 1.37663 -21.71456 0.98252 1 0 0.300 0.100 0.100 3363.0 135.0 135.0 -1.23  0.06  0.06 4.21 0.06 0.13 0.713 0.006 0.052 1524.51787  526.58203 1165.72790 1 -0.62532 -1.07194 1 0 
442436429882 248.9362564524 -27.1556800668 13.503640174865723 0.0017399999778717756 12.995750427246094 0.0013699999544769526 12.410360336303711 0.0013399999588727951 11.910949707031250 0.0010600000387057662 11.551739692687988 0.00091000000247731805 16.11905 1.37456 gps1  -7.16309 1.13230 -14.44001 1.42789 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  197.02115  151.03490  637.49402 1  0.25288  0.47945 1 0 
442436512561 243.0612580253 -27.2082958329 13.330750465393066 0.0015999999595806005 12.964039802551270 0.0013699999544769526 12.417369842529297 0.0014199999859556556 11.810759544372559 0.0010000000474974513 11.460809707641602 0.00086999998893588781 18.70964 1.78089 ucac -11.70000 1.90000 -14.60002 1.70000 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006  136.87680  168.23806 1399.99858 1 -0.85671  0.87626 1 0 
442436559311 243.8311695286 -27.2649901463 13.550490379333496 0.0018100000452250240 13.170669555664062 0.0015399999683722854 12.582289695739746 0.0015999999595806005 11.895110130310059 0.0010900000343099236 11.630800247192383 0.00095000001601874839 11.16201 2.09011 hsoy  -4.08506 2.09011 -10.38762 2.09011 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  125.82518  110.54521  224.45221 1  0.52038  1.45154 1 0 
442436571522 241.3697463717 -26.9305333594 14.175640106201172 0.0024999999441206455 13.533980369567871 0.0019199999514967203 12.889639854431152 0.0017600000137463212 12.352160453796387 0.0013299999991431832 11.946240425109863 0.00118999998085200808 27.33558 1.82994 gps1 -15.37479 1.93974 -22.60199 1.77684 1 1 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002  135.81925  205.65738  367.63468 1 -1.02473 -0.81822 1 0 
442436527617 238.1226157517 -27.3501368426 14.636179924011230 0.0032399999909102917 14.089630126953125 0.0025400000158697367 13.473560333251953 0.0023499999660998583 12.932530403137207 0.0019099999917671084 12.600799560546875 0.00175000005401670911 22.04334 1.31303 gps1 -16.91348 1.39566 -14.13658 1.18476 1 0 0.080 0.010 0.030 2987.0  39.0  99.0 -1.98  0.03  0.03 4.17 0.08 0.17 0.383 0.010 0.013   70.50805   53.72561   54.31414 1 -1.27538  1.46617 1 0 
442436494799 241.6537378776 -27.3486250680 14.157739639282227 0.0024099999573081732 13.526129722595215 0.0018299999646842480 12.883210182189941 0.0017500000540167091 12.377559661865234 0.0014400000218302011 11.988940238952637 0.00120000005699694157 22.53138 1.27515 gps1 -13.26254 1.10568 -18.21450 1.35644 1 0 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002   70.35660  149.62301  264.22466 1  0.10944  0.46585 1 0 
442436628197 238.1839650754 -27.0885547435 13.063810348510742 0.0015099999727681279 12.503219604492188 0.0011599999852478504 11.904359817504883 0.0010900000343099236 11.514980316162109 0.0008900000248104334 11.044560432434082 0.00069999997504055500 26.30849 1.75179 gps1 -10.82346 1.38323 -23.97894 1.81774 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076  696.64889 1360.50581  245.70733 1  0.94004 -0.97657 1 0 
442436628226 238.1879918100 -27.0989646687 16.160699844360352 0.0073699997738003731 15.216650009155273 0.0046999999321997166 14.422479629516602 0.0040400000289082527 13.904470443725586 0.0038099999073892832 13.462530136108398 0.00334999989718198820 28.65030 2.54271 hsoy -14.32541 2.54276 -24.81174 2.54269 1 1 0.030 0.020 0.020 2682.0 145.0 145.0 -2.43  0.02  0.02 4.01 0.13 0.29 0.283 0.022 0.046 1737.68300  219.18339  519.62354 1 -0.35585 -1.25909 1 0 
442436883821 243.7031671878 -27.0281442137 13.276089668273926 0.0016199999954551458 12.749839782714844 0.0012799999676644802 12.170069694519043 0.0012700000079348683 11.749270439147949 0.0010000000474974513 11.292039871215820 0.00079000002006068826 26.26867 2.09011 hsoy  -8.09471 2.09012 -24.99037 2.09011 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  244.58857  279.84986  924.58692 1 -0.30964 -1.17158 1 0 
442436930268 243.3443067584 -26.6972832341 15.199720382690430 0.0040299999527633190 14.441080093383789 0.0028800000436604023 13.737469673156738 0.0028299998957663774 13.220600128173828 0.0022700000554323196 12.785570144653320 0.00222999998368322849 25.48551 2.51419 hsoy   0.14706 2.51420 -25.48508 2.51419 1 0 0.070 0.020 0.010 2946.0  97.0  40.0 -2.06  0.07  0.07 4.18 0.14 0.14 0.358 0.005 0.005  217.27701  410.17067  378.86706 1  2.01493 -1.19314 0 1 
442436878898 242.8532901783 -26.9294983938 16.579320907592773 0.0090699996799230576 15.645059585571289 0.0059199999086558819 14.872260093688965 0.0055599999614059925 14.348389625549316 0.0049700001254677773 13.881230354309082 0.00471000000834465027 23.24133 2.76641 gcs  -12.87173 2.76642 -19.35143 2.76642 1 0 0.020 0.020 0.020 2519.0 202.0 202.0 -2.67  0.12  0.12 3.96 0.01 0.32 0.244 0.004 0.004  630.29106  977.07803  402.04475 1 -0.59563 -0.00076 1 0 
442436695554 248.4232710134 -27.0330684461 12.903499603271484 0.0013099999632686377 12.508239746093750 0.0010900000343099236 11.977239608764648 0.0010999999940395355 11.636830329895020 0.0009200000204145908 11.045439720153809 0.00069999997504055500 18.85329 1.64722 gps1 -11.99769 1.98325 -14.54310 1.37224 0 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076  913.83127 1626.80074  380.18805 0 -0.97297  0.31787 1 0 
442436705014 247.3437843819 -26.9273178716 15.091620445251465 0.0039400001987814903 14.312179565429688 0.0026799999177455902 13.513739585876465 0.0023699998855590820 12.862190246582031 0.0019499999471008775 12.489740371704102 0.00173000001814216375 23.78654 2.69242 gcs    2.32485 2.69242 -23.67266 2.69242 1 0 0.075 0.015 0.025 2967.0  64.0  89.0 -2.02  0.03  0.01 4.18 0.11 0.16 0.369 0.014 0.006  814.40628  823.96493 1042.18001 1  2.14090 -1.43040 0 1 
442436614083 244.3425289596 -27.0464430230 16.415840148925781 0.0085199996829032898 15.494139671325684 0.0056900000199675560 14.694529533386230 0.0052100000903010368 14.143879890441895 0.0045599997974932194 13.667420387268066 0.00406000018119812012 15.81395 2.76281 gcs   -2.74861 2.76281 -15.57325 2.76281 1 0 0.030 0.010 0.010 2682.0 157.0  39.0 -2.43  0.22  0.22 4.01 0.06 0.27 0.283 0.035 0.035 2385.70349  812.81008  424.06927 1  1.10195  0.36574 1 0 
442437004592 248.2345467805 -26.7009394728 14.369770050048828 0.0025800000876188278 13.725239753723145 0.0019399999873712661 13.073550224304199 0.0018400000408291817 12.549409866333008 0.0014900000533089042 12.165149688720703 0.00132000003941357136 17.97528 2.68957 gcs   -9.22853 2.68957 -15.42547 2.68957 1 0 0.110 0.020 0.020 3075.0  58.0  56.0 -1.82  0.01  0.01 4.20 0.11 0.13 0.435 0.028 0.010   86.75978  110.59964  327.89987 1 -0.56986  0.39133 1 0 
442436753441 246.1206418928 -26.9258225760 15.403050422668457 0.0045199999585747719 14.623620033264160 0.0031200000084936619 13.888540267944336 0.0028299998957663774 13.252980232238770 0.0024399999529123302 12.833800315856934 0.00209000008180737495 14.84779 2.69439 gcs   -4.56030 2.69439 -14.13013 2.69439 0 0 0.060 0.010 0.015 2900.0  51.0  65.0 -2.15  0.02  0.02 4.16 0.12 0.16 0.335 0.023 0.018  456.10942  490.01452  684.96195 0  0.89426  0.00645 1 0 
442437078347 247.0634071128 -26.7283504176 15.344129562377930 0.0043000001460313797 14.635060310363770 0.0030900000128895044 13.886449813842773 0.0028099999763071537 13.306619644165039 0.0024399999529123302 12.901410102844238 0.00212000007741153240 19.90226 2.50451 hsoy -14.72494 2.50404 -13.38941 2.50508 1 0 0.060 0.010 0.015 2900.0  51.0  65.0 -2.15  0.02  0.02 4.16 0.12 0.16 0.335 0.023 0.018  306.68590  275.01913  392.34211 1 -1.48833  0.51443 1 0 
442437076510 247.2737269211 -26.7026834746 18.916580200195312 0.0515000000596046448 17.215749740600586 0.0157900005578994751 15.969140052795410 0.0099200000986456888 15.256779670715332 0.0104200001806020737 14.631400108337402 0.00844000000506639481 14.66920 2.87554 gcs   -2.28652 2.87554 -14.48990 2.87554 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003  270.41622  242.29048  224.65730 1  0.91166  0.46106 1 0 
442436911605 239.1761224443 -26.7797105322 15.619990348815918 0.0050800000317394733 14.801210403442383 0.0035399999469518661 14.026390075683594 0.0031099999323487282 13.505820274353027 0.0027900000568479300 13.080519676208496 0.00240999995730817318 29.18861 1.69467 gps1 -14.46935 1.58556 -25.34981 1.72873 1 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23  0.02  0.02 4.14 0.14 0.18 0.315 0.013 0.018  196.33492  261.60336  545.44994 1 -0.70895 -1.28937 1 0 
442436801477 240.7481214476 -27.0310850992 13.458789825439453 0.0017399999778717756 12.889769554138184 0.0013800000306218865 12.251540184020996 0.0012700000079348683 11.739190101623535 0.0009500000160187484 11.327520370483398 0.00082000001566484571 20.02175 1.20259 gps1 -11.29068 1.14928 -16.53454 1.22666 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036  148.54932  144.47474 1908.43048 1  0.59501  1.56897 1 0 
442436846070 240.0759843580 -27.1006329058 13.546400070190430 0.0017999999690800903 13.074480056762695 0.0014900000533089042 12.521499633789062 0.0014799999771639705 11.973219871520996 0.0012000000569969416 11.689310073852539 0.00096999999368563284 24.16266 1.27860 gps1 -14.87923 0.99354 -19.03792 1.42493 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010   37.65921   19.31391  145.05807 1 -0.84866  0.47347 1 0 
442436841230 237.8567749819 -27.1286703583 13.502659797668457 0.0018200000049546361 12.999549865722656 0.0014499999815598130 12.405119895935059 0.0013699999544769526 11.879699707031250 0.0010600000387057662 11.490139961242676 0.00089000002481043339 18.13675 1.33084 gps1 -10.82002 1.16386 -14.55571 1.41468 1 0 0.170 0.030 0.030 3197.0   5.0  55.0 -1.56  0.03  0.08 4.20 0.08 0.13 0.544 0.036 0.049  209.70661  249.44281  819.95290 1  1.21693  1.45473 1 0 
442436751990 246.1666023368 -26.9330012131 16.081890106201172 0.0065500000491738319 15.123439788818359 0.0041000000201165676 14.310990333557129 0.0035699999425560236 13.668769836425781 0.0032500000670552258 13.220769882202148 0.00277999998070299625 14.06785 2.70428 gcs   -8.65224 2.70428 -11.09249 2.70428 0 0 0.040 0.010 0.020 2768.0  69.0 124.0 -2.35  0.05  0.05 4.11 0.23 0.21 0.292 0.010 0.037  913.94688  777.62525 1346.17459 0 -0.17614  0.42374 1 0 
442436982408 238.3035381929 -26.7231015916 13.035630226135254 0.0014199999859556556 12.590310096740723 0.0011699999449774623 12.018679618835449 0.0011599999852478504 11.495920181274414 0.0008500000112690032 11.168999671936035 0.00073000002885237336 26.87289 1.25255 gps1 -14.51746 1.39889 -22.61406 1.18701 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  274.87703 1700.46002   19.67960 1 -0.08593 -0.70408 1 0 
442436938996 238.4419661752 -26.9030003958 13.750720024108887 0.0020399999339133501 13.280559539794922 0.0016700000269338489 12.666799545288086 0.0015399999683722854 12.041620254516602 0.0011299999896436930 11.685400009155273 0.00096999999368563284 15.37487 1.35600 gps1  -8.11374 1.52259 -13.05963 1.28594 1 0 0.150 0.020 0.050 3159.0  44.0  93.0 -1.64  0.05  0.05 4.20 0.08 0.13 0.509 0.001 0.008  244.55693  197.57273  180.34700 1  1.92478  1.83598 0 1 
442436957880 240.2420751127 -26.7374269888 13.088640213012695 0.0014100000262260437 12.680830001831055 0.0011899999808520081 12.103919982910156 0.0011800000211223960 11.569430351257324 0.0008900000248104334 11.210570335388184 0.00079000002006068826 23.75780 1.22949 gps1 -14.66990 1.13398 -18.68763 1.28482 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036   87.32506  991.64046  151.67339 1 -1.05012  0.63318 1 0 
442436994498 239.6286053975 -26.7060331519 13.491729736328125 0.0017300000181421638 12.980930328369141 0.0013899999903514979 12.361619949340820 0.0013399999588727951 11.786179542541504 0.0010100000072270632 11.445309638977051 0.00085999997099861503 25.37001 1.82021 gps1 -10.88210 1.06234 -22.91762 1.95082 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006   95.84848  196.67554 1231.84686 1  0.41314 -0.75019 1 0 
442437081022 247.1853231519 -26.8060356647 14.397199630737305 0.0026199999265372753 13.771220207214355 0.0019700000993907452 13.063739776611328 0.0018400000408291817 12.451210021972656 0.0014400000218302011 12.067680358886719 0.00124000001233071089 21.94141 2.68914 gcs   -9.86421 2.68914 -19.59905 2.68914 1 1 0.110 0.010 0.040 3075.0  30.0  94.0 -1.82  0.06  0.06 4.20 0.07 0.13 0.435 0.003 0.003  316.46067  370.59754  668.20910 1 -0.50101 -0.86050 1 0 
442437126198 248.8903360609 -26.7215598432 13.671279907226562 0.0018799999961629510 13.065099716186523 0.0014299999456852674 12.439609527587891 0.0013699999544769526 12.059840202331543 0.0011800000211223960 11.599679946899414 0.00098000001162290551 27.21650 1.82800 gps1  -9.81587 1.27626 -25.38477 1.89676 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  101.98628  134.61945  276.81562 1 -0.53120 -2.38471 0 1 
442436877710 242.7896027244 -27.1002880153 13.774880409240723 0.0020099999383091927 13.169949531555176 0.0015300000086426735 12.549220085144043 0.0015300000086426735 12.076620101928711 0.0011599999852478504 11.671380043029785 0.00101000000722706318 16.52492 1.63003 gps1  -5.78207 1.06360 -15.48033 1.69406 1 0 0.150 0.050 0.050 3159.0   4.0  93.0 -1.64  0.05  0.05 4.20 0.07 0.13 0.509 0.001 0.045  226.58083  291.88301  135.39427 1  1.15498  0.75276 1 0 
442437007780 248.0552563442 -26.7603096127 13.833970069885254 0.0019900000188499689 13.273759841918945 0.0015600000042468309 12.619469642639160 0.0014799999771639705 12.096559524536133 0.0011699999449774623 11.694259643554688 0.00096999999368563284 24.35907 2.08249 hsoy -11.67487 2.08536 -21.37900 2.08164 1 0 0.150 0.020 0.050 3159.0  44.0  93.0 -1.64  0.05  0.05 4.20 0.08 0.13 0.509 0.001 0.008  173.14249  160.56480  265.55727 1 -1.47441 -0.95849 1 0 
442437045194 249.4768123668 -26.8644367069 12.967579841613770 0.0013200000394135714 12.506730079650879 0.0010799999581649899 11.923040390014648 0.0010499999625608325 11.459250450134277 0.0008299999753944576 11.095600128173828 0.00072000001091510057 17.35161 1.50481 gps1  -2.70431 1.70977 -17.13957 1.49935 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076  740.73504 1079.82853  150.64031 1  1.69704 -0.22699 1 0 
442437017991 246.4303817024 -26.8480038965 13.323989868164062 0.0015600000042468309 12.831459999084473 0.0012400000123307109 12.211400032043457 0.0012100000167265534 11.658069610595703 0.0009200000204145908 11.265379905700684 0.00079000002006068826 19.54967 1.52024 gps1 -13.51821 1.25843 -14.12258 1.72559 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  271.89798  227.95836 1027.12953 1 -1.12294  0.33201 1 0 
442436813789 242.0304407530 -27.0548567897 13.401129722595215 0.0016700000269338489 12.828880310058594 0.0012900000438094139 12.241430282592773 0.0013099999632686377 11.834719657897949 0.0010100000072270632 11.384599685668945 0.00086999998893588781 25.04142 1.29249 gps1 -14.34572 1.18587 -20.52493 1.34149 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036  124.81032  112.68446 1894.81310 1 -0.00774 -0.47868 1 0 
442437167168 240.1056301419 -26.7350884642 14.381270408630371 0.0026199999265372753 13.713350296020508 0.0019700000993907452 13.017990112304688 0.0018599999602884056 12.499790191650391 0.0015000000130385160 12.101129531860352 0.00130000000353902578 24.54911 2.73778 gcs   -6.36306 2.73778 -23.71013 2.73778 1 0 0.110 0.010 0.040 3075.0  30.0  94.0 -1.82  0.06  0.06 4.20 0.07 0.13 0.435 0.003 0.003  176.18967  247.42152  498.34203 1  1.37772 -1.26954 1 0 
442437092012 247.5734791558 -26.8547996680 12.942460060119629 0.0013200000394135714 12.464429855346680 0.0010699999984353781 11.868760108947754 0.0010499999625608325 11.412579536437988 0.0008200000156648457 10.973449707031250 0.00066000001970678568 14.47000 1.21494 gps1  -8.29732 1.33188 -11.85476 1.15334 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076 1302.20364  649.10059  460.63290 1 -0.46990  1.09180 1 0 
442437066651 247.4926140693 -26.7951269349 13.388259887695312 0.0015999999595806005 13.036199569702148 0.0013699999544769526 12.462380409240723 0.0013699999544769526 11.756420135498047 0.0010000000474974513 11.533760070800781 0.00092000002041459084 12.94487 1.70838 ucac  -8.89999 1.60000  -9.40000 1.80000 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006  215.65768  309.59289 1037.43104 1 -0.87292  1.51245 1 0 
442437214099 238.1413695163 -26.8534511632 13.566659927368164 0.0018500000005587935 13.018779754638672 0.0014499999815598130 12.428460121154785 0.0013699999544769526 11.934280395507812 0.0010799999581649899 11.446999549865723 0.00086999998893588781 26.48025 1.20731 gps1 -17.80700 1.15072 -19.59883 1.25210 1 1 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  280.30479  260.72750  751.27088 1 -0.96118  0.19275 1 0 
442437066152 247.5180896038 -26.7022974123 14.688969612121582 0.0030400000978261232 14.004739761352539 0.0022199999075382948 13.316459655761719 0.0020999999251216650 12.761980056762695 0.0017699999734759331 12.381420135498047 0.00155000004451721907 13.51314 1.85181 gps1  -4.36644 1.46993 -12.78825 1.89132 1 1 0.090 0.015 0.020 3021.0  53.0  65.0 -1.91  0.02  0.02 4.18 0.09 0.16 0.405 0.032 0.006  137.48782  197.47899  412.18866 1  0.65329  0.87639 1 0 
442437154097 246.8091907376 -26.7662391571 19.342050552368164 0.0738800019025802612 17.852090835571289 0.0286800004541873932 16.739030838012695 0.0198999997228383983 15.955969810485840 0.0217199996113777161 15.278470039367676 0.01634999923408031464 24.04721 3.25794 gcs   -8.66887 3.25794 -22.43032 3.25794 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003  545.24039  454.92610  326.96473 1 -0.13880 -0.83305 1 0 
442437205538 240.8693646308 -26.8492602061 12.825130462646484 0.0012499999720603228 12.304889678955078 0.0010000000474974513 11.711359977722168 0.0009699999936856328 11.438830375671387 0.0008299999753944576 10.834739685058594 0.00060999998822808266 22.73758 1.46841 gps1 -12.32752 1.34157 -19.10575 1.51809 1 0 0.300 0.100 0.100 3363.0 135.0 135.0 -1.23  0.06  0.06 4.21 0.06 0.13 0.713 0.006 0.052 1276.56875  410.06992 1012.06426 1 -0.27363  0.68414 1 0 
442437578624 241.8692447884 -26.5037019537 13.883119583129883 0.0020699999295175076 13.296409606933594 0.0016199999954551458 12.712829589843750 0.0016700000269338489 12.307530403137207 0.0013399999588727951 11.839019775390625 0.00112999998964369297 25.43982 1.60880 gps1 -17.08261 1.18109 -18.85123 1.88893 1 1 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008  139.01718  177.12179  188.49243 1 -1.11944  0.49663 1 0 
442437241211 241.9189814500 -26.8093453146 12.709179878234863 0.0011800000211223960 12.259810447692871 0.0009699999936856328 11.706119537353516 0.0009800000116229055 11.465689659118652 0.0008399999933317304 10.789480209350586 0.00062000000616535544 22.32904 1.25944 gps1 -15.43081 1.50004 -16.13927 0.98957 1 0 0.300 0.100 0.100 3363.0 135.0 135.0 -1.23  0.06  0.06 4.21 0.06 0.13 0.713 0.006 0.052 1138.14960  519.64353  884.08721 1 -0.41557  1.33230 1 0 
442437630047 243.6777068613 -26.3284387371 14.412229537963867 0.0026899999938905239 13.727210044860840 0.0019900000188499689 13.107060432434082 0.0018899999558925629 12.617790222167969 0.0016899999463930726 12.241959571838379 0.00139999995008111000 21.25436 1.35192 gps1  -9.46835 1.14686 -19.02888 1.39805 1 1 0.110 0.020 0.020 3075.0  58.0  56.0 -1.82  0.01  0.01 4.20 0.11 0.13 0.435 0.028 0.010   39.73888  102.48803  165.20983 1 -0.26210  0.00262 1 0 
442437573871 239.0716661626 -26.6381326617 16.096969604492188 0.0065799998119473457 15.287170410156250 0.0047499998472630978 14.518580436706543 0.0042300000786781311 13.962360382080078 0.0039099999703466892 13.505470275878906 0.00371000007726252079 23.83480 2.75145 gcs  -10.70205 2.75145 -21.29704 2.75145 1 0 0.030 0.020 0.020 2682.0 145.0 145.0 -2.43  0.02  0.02 4.01 0.13 0.29 0.283 0.022 0.046 2240.79216  129.02766  404.15241 1  0.72515  0.24116 1 0 
442437614412 243.8645772154 -26.4578558225 13.246520042419434 0.0016199999954551458 12.718190193176270 0.0012499999720603228 12.100899696350098 0.0012000000569969416 11.595190048217773 0.0009100000024773180 11.141819953918457 0.00069999997504055500 20.42888 1.44891 gps1 -10.56959 1.65838 -17.48208 1.36434 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  132.27426  825.89276  437.10957 1 -0.48621  0.95416 1 0 
442437628342 243.8146525151 -26.4292525930 13.630359649658203 0.0018700000364333391 13.249250411987305 0.0015800000401213763 12.695960044860840 0.0015699999639764428 11.934780120849609 0.0011299999896436930 11.729900360107422 0.00104000000283122063 13.66560 1.41731 gps1  -8.42413 1.47283 -10.76024 1.38217 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  337.10204  360.42925  147.04002 1  0.01081  2.84638 0 1 
442437807281 235.9795996571 -26.3339330201 13.647480010986328 0.0018799999961629510 12.986809730529785 0.0013699999544769526 12.339079856872559 0.0013200000394135714 11.855680465698242 0.0010699999984353781 11.406250000000000 0.00085999997099861503 16.76734 2.20893 gps1 -10.55034 2.05111 -13.03204 2.30652 1 0 0.170 0.030 0.030 3197.0   5.0  55.0 -1.56  0.03  0.08 4.20 0.08 0.13 0.544 0.036 0.049  372.88540  494.31719 1152.39104 1  0.23040  0.97529 1 0 
442437830938 242.3759502049 -26.3949506213 14.669949531555176 0.0030100001022219658 14.024160385131836 0.0022400000598281622 13.359910011291504 0.0021599999163299799 12.792440414428711 0.0019000000320374968 12.441889762878418 0.00150999997276812792 19.89365 1.63366 gps1 -10.80356 1.49027 -16.70450 1.69002 1 0 0.090 0.015 0.020 3021.0  53.0  65.0 -1.91  0.02  0.02 4.18 0.09 0.16 0.405 0.032 0.006   72.59524  152.16612  225.86185 1  0.52273  0.95002 1 0 
442437490348 247.8865058597 -26.5824563126 15.488209724426270 0.0046199997887015343 14.638219833374023 0.0031600000802427530 13.847459793090820 0.0028099999763071537 13.351380348205566 0.0025500000920146704 12.879389762878418 0.00225999997928738594 27.40476 2.69623 gcs   -4.12087 2.69623 -27.09316 2.69623 1 0 0.060 0.010 0.015 2900.0  51.0  65.0 -2.15  0.02  0.02 4.16 0.12 0.16 0.335 0.023 0.018  561.51771  543.97447  662.05889 1  0.65740 -2.19074 0 1 
442437622069 237.1426034624 -26.3005391203 13.949139595031738 0.0022199999075382948 13.445179939270020 0.0017399999778717756 12.847470283508301 0.0017000000225380063 12.291649818420410 0.0013699999544769526 11.936949729919434 0.00116999994497746229 14.11618 1.76378 gps1  -9.23883 1.58499 -10.67288 1.88668 1 0 0.130 0.020 0.040 3118.0  49.0  87.0 -1.72  0.02  0.04 4.20 0.08 0.13 0.475 0.006 0.002  275.90462   89.29249   66.03801 1  0.72647  1.77813 1 0 
442437517626 248.7701881594 -26.5817807116 17.873270034790039 0.0217300001531839371 16.872919082641602 0.0130500001832842844 15.962679862976074 0.0107599999755620956 15.220780372619629 0.0112399999052286165 14.670610427856445 0.00953000038862228394 15.88465 2.86241 gcs   -9.29202 2.86241 -12.88334 2.86241 0 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003  440.43406  673.28387 1180.08781 0 -0.12291  0.71217 1 0 
442437476642 246.9654441852 -26.6455711935 16.583179473876953 0.0101100001484155638 15.648949623107910 0.0056799999438226223 14.885660171508789 0.0054899998940527439 14.326840400695801 0.0053799999877810478 13.845370292663574 0.00492000021040439606 19.08411 2.73136 gcs   -4.49699 2.73136 -18.54671 2.73136 1 0 0.020 0.020 0.020 2519.0 202.0 202.0 -2.67  0.12  0.12 3.96 0.01 0.32 0.244 0.004 0.004  658.40515  995.02686  410.81615 1  0.70807 -0.20214 1 0 
442437553848 239.9544372314 -26.6883478955 14.122409820556641 0.0022799998987466097 13.681170463562012 0.0019799999427050352 13.076129913330078 0.0019000000320374968 12.482159614562988 0.0015899999998509884 12.175840377807617 0.00133999995887279510 26.44950 0.95359 gps1 -16.20087 0.96446 -20.90713 0.94700 1 0 0.110 0.010 0.040 3075.0  30.0  94.0 -1.82  0.06  0.06 4.20 0.07 0.13 0.435 0.003 0.003  120.18549  199.62806  101.21108 1 -1.43409 -0.24030 1 0 
442437488602 247.9523906040 -26.5727300390 12.998270034790039 0.0013500000350177288 12.628890037536621 0.0011500000255182383 12.058839797973633 0.0011399999493733048 11.552709579467773 0.0008800000068731606 11.158630371093750 0.00075000000651925802 23.98417 1.90000 ucac  -6.80000 1.90000 -23.00000 1.90000 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  284.74484 1571.39564   77.91266 1 -0.24519 -1.26685 1 0 
442437977932 247.9538365723 -26.2423151428 14.199580192565918 0.0025100000202655792 13.582420349121094 0.0018899999558925629 12.920649528503418 0.0017500000540167091 12.257829666137695 0.0013299999991431832 11.923060417175293 0.00115000002551823833 18.43462 2.06988 hsoy  -5.18789 2.07688 -17.68957 2.06927 1 0 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002  280.08417  345.30887  529.95127 1  0.33624  0.95595 1 0 
442438114823 237.3054756201 -26.2354587704 18.287979125976562 0.0302700009196996689 17.039920806884766 0.0151699995622038841 16.037080764770508 0.0111499996855855005 15.362110137939453 0.0124000003561377525 14.768819808959961 0.00970000028610229666 18.31802 2.91672 gcs   -8.46519 2.91672 -16.24470 2.91672 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003   93.84673  114.10272  227.24415 1  1.37558  0.57430 1 0 
442437690541 238.0701223968 -26.3192759489 13.150589942932129 0.0015000000130385160 12.554479598999023 0.0011299999896436930 11.977259635925293 0.0011200000299140811 11.721500396728516 0.0009899999713525176 11.124560356140137 0.00070999999297782779 32.48540 2.03933 gps1 -17.40480 2.32364 -27.42944 1.91297 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  428.50849 1538.56493  450.86415 1 -0.65593 -1.51391 1 0 
442437682131 238.6775025626 -26.4408776316 14.320460319519043 0.0026400000788271427 13.726630210876465 0.0020000000949949026 13.048520088195801 0.0019000000320374968 12.465920448303223 0.0014900000533089042 12.122409820556641 0.00133999995887279510 22.67381 1.49933 gps1 -13.98653 1.08860 -17.84597 1.70320 1 0 0.110 0.010 0.040 3075.0  30.0  94.0 -1.82  0.06  0.06 4.20 0.07 0.13 0.435 0.003 0.003  124.02776  191.30263  367.96411 1  0.11683  0.89555 1 0 
442437780049 246.0049356439 -26.3433554128 15.526610374450684 0.0051299999468028545 14.678190231323242 0.0032699999865144491 13.940970420837402 0.0029899999499320984 13.353110313415527 0.0023499999660998583 12.897580146789551 0.00230000005103647709 13.83212 2.69464 gcs   -5.21348 2.69464 -12.81199 2.69464 1 0 0.060 0.020 0.015 2900.0 116.0  65.0 -2.15  0.07  0.07 4.16 0.16 0.16 0.335 0.002 0.002  490.99483  708.46050  725.42287 1  0.83224  0.60218 1 0 
442437690324 238.2023396065 -26.3626654981 14.623180389404297 0.0030600000172853470 13.934120178222656 0.0022299999836832285 13.296899795532227 0.0021500000730156898 12.810449600219727 0.0018799999961629510 12.442079544067383 0.00159999995958060048 25.63173 2.45019 gps1 -17.59555 2.27385 -18.63819 2.59729 1 0 0.090 0.015 0.020 3021.0  53.0  65.0 -1.91  0.02  0.02 4.18 0.09 0.16 0.405 0.032 0.006   36.55461   45.83065  264.55535 1 -0.70141  0.50334 1 0 
442437671504 236.1738468275 -26.3181730369 17.155500411987305 0.0127299996092915518 16.088819503784180 0.0074800001457333565 15.209930419921875 0.0062699997797608376 14.592410087585449 0.0063299997709691525 14.097000122070312 0.00558000011369585991 25.73308 2.75446 gcs  -19.03716 2.75446 -17.31410 2.75446 1 0 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67  0.07  0.02 3.96 0.01 0.06 0.244 0.015 0.004  649.74542  454.47733  238.14572 1 -1.54723 -0.10581 1 0 
442438207770 237.9949566631 -25.9877863632 13.885069847106934 0.0020500000100582838 13.371870040893555 0.0016499999910593033 12.725779533386230 0.0015899999998509884 12.194080352783203 0.0012499999720603228 11.811869621276855 0.00104000000283122063 23.42186 1.87367 gps1 -11.06622 1.26475 -20.64273 2.01491 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008   97.90435  130.99270  197.30749 1  1.10164  0.05228 1 0 
442438224106 236.7655499652 -26.0218474705 15.015259742736816 0.0035800000187009573 14.148099899291992 0.0024200000334531069 13.322919845581055 0.0021299999207258224 12.736089706420898 0.0017099999822676182 12.267600059509277 0.00144999998155981302 15.92744 2.69255 gcs   -4.86403 2.69255 -15.16656 2.69255 1 0 0.080 0.008 0.030 2987.0  31.0  99.0 -1.98  0.03  0.03 4.17 0.08 0.17 0.383 0.010 0.018 1116.58613 1331.65034 1562.18413 1  0.77401  0.22955 1 0 
442437828187 242.2906204642 -26.4439318190 15.440520286560059 0.0044499998912215233 14.740960121154785 0.0032299999147653580 14.068129539489746 0.0030799999367445707 13.526069641113281 0.0031399999279528856 13.146940231323242 0.00243999995291233019 24.53328 2.21440 gcs  -12.49024 2.21440 -21.11577 2.21440 1 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23  0.02  0.02 4.14 0.14 0.18 0.315 0.013 0.018   50.06076   51.38430  120.15438 1  0.13935 -0.25055 1 0 
442437794635 238.3777878424 -26.2919327269 15.488369941711426 0.0047200000844895840 14.682129859924316 0.0032599999103695150 13.994819641113281 0.0030499999411404133 13.463859558105469 0.0027999999001622200 13.062640190124512 0.00255000009201467037 33.02391 2.70107 gcs  -18.87103 2.70107 -27.10098 2.70107 1 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23  0.02  0.02 4.14 0.14 0.18 0.315 0.013 0.018   84.82578  192.31266  255.61222 1 -0.95012 -1.33435 1 0 
442437847072 235.5345938879 -26.3539168513 15.148750305175781 0.0038600000552833080 14.456029891967773 0.0028099999763071537 13.738719940185547 0.0026300000026822090 13.144920349121094 0.0022400000598281622 12.749070167541504 0.00194999994710087755 20.38927 1.48991 gps1 -10.64178 2.18159 -17.39181 1.12652 1 0 0.070 0.020 0.020 2946.0  97.0  77.0 -2.06  0.07  0.07 4.18 0.14 0.14 0.358 0.005 0.005  379.69687  352.79402  491.22352 1  0.63528 -0.01905 1 0 
442437910356 243.8197817573 -26.0653901229 14.407159805297852 0.0026899999938905239 13.812910079956055 0.0020600000862032175 13.218560218811035 0.0020000000949949026 12.735679626464844 0.0017600000137463212 12.387450218200684 0.00147000001743435860 32.21795 1.22526 gps1 -17.98614 1.30092 -26.73005 1.18943 1 0 0.100 0.020 0.030 3050.0  64.0  81.0 -1.87  0.02  0.03 4.20 0.11 0.13 0.416 0.009 0.008   72.06808    9.20682   73.56751 1 -2.40433 -1.59082 0 1 
442437761685 243.4615715423 -26.3655834480 17.299680709838867 0.0137099996209144592 16.112779617309570 0.0071800001896917820 15.160389900207520 0.0055999998003244400 14.522760391235352 0.0068799997679889202 13.950429916381836 0.00443000020459294319 18.78866 2.25896 gcs   -4.78914 2.25896 -18.16804 2.25896 1 0 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67  0.07  0.02 3.96 0.01 0.06 0.244 0.015 0.004  935.08000  775.74025  616.07059 1  0.88837  0.23396 1 0 
442437810130 236.3329183808 -26.2814995247 18.768209457397461 0.0439400002360343933 17.363700866699219 0.0194600000977516174 16.269300460815430 0.0131000000983476639 15.569660186767578 0.0143699999898672104 14.913410186767578 0.01138000003993511200 29.18848 2.97659 gcs  -17.02800 2.97659 -23.70684 2.97659 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003  297.16421  211.17947  115.50480 1 -1.22788 -1.82399 0 1 
442437902794 246.6373551935 -26.0868693882 17.590309143066406 0.0199699997901916504 16.388719558715820 0.0096300002187490463 15.463529586791992 0.0073600001633167267 14.846090316772461 0.0071200001984834671 14.243000030517578 0.00681999977678060532 22.80530 2.76060 gcs  -11.80425 2.76060 -19.51260 2.76060 1 0 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67  0.07  0.02 3.96 0.01 0.06 0.244 0.015 0.004 2048.02910 1704.15169  742.13447 1 -0.68589 -0.44297 1 0 
442437939593 235.3605884107 -26.2237525933 15.648920059204102 0.0051199998706579208 14.788430213928223 0.0034099998883903027 13.999119758605957 0.0030600000172853470 13.406370162963867 0.0026700000744313002 12.971400260925293 0.00228999997489154339 23.50460 2.17329 gps1 -15.87638 2.53876 -17.33225 1.81060 1 1 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23  0.02  0.02 4.14 0.14 0.18 0.315 0.013 0.018  421.28894  580.37620  865.22964 1 -0.68165  0.00535 1 0 
442437944552 247.7290420089 -26.1954370183 15.405529975891113 0.0046600000932812691 14.485199928283691 0.0030100001022219658 13.714329719543457 0.0026100000832229853 13.178640365600586 0.0023000000510364771 12.730130195617676 0.00193999998737126611 27.44070 2.33923 gps1 -10.83562 2.65992 -25.21074 2.27505 1 0 0.060 0.010 0.020 2900.0  51.0  86.0 -2.15  0.02  0.02 4.16 0.12 0.16 0.335 0.011 0.018  549.96543  826.67330  940.33582 1 -1.31814 -1.45448 1 0 
442437946075 247.7286884177 -26.1910301377 13.920889854431152 0.0021599999163299799 13.339960098266602 0.0016599999507889152 12.708959579467773 0.0015699999639764428 12.155360221862793 0.0012799999676644802 11.804550170898438 0.00106999999843537807 25.79415 2.18868 gps1 -12.95360 2.29170 -22.30566 2.15282 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008   82.65180  121.51110  261.86755 1 -2.08400 -0.81321 0 1 
442437950221 238.2776232404 -26.1091967380 13.139280319213867 0.0015300000086426735 12.573960304260254 0.0011299999896436930 11.935250282287598 0.0011099999537691474 11.527700424194336 0.0008800000068731606 11.022540092468262 0.00069999997504055500 19.23672 1.82282 gps1  -7.64387 1.79853 -17.65284 1.82733 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076  537.04624 1809.73644  281.95449 1  1.65709  0.90602 1 0 
442437978037 247.9144326431 -26.1817975868 15.320019721984863 0.0044900001958012581 14.589159965515137 0.0032099999953061342 13.894160270690918 0.0028899998869746923 13.289279937744141 0.0024099999573081732 12.874799728393555 0.00212999992072582245 25.36966 3.30933 gcs  -10.14235 3.30933 -23.25408 3.30933 1 0 0.060 0.010 0.015 2900.0  51.0  65.0 -2.15  0.02  0.02 4.16 0.12 0.16 0.335 0.023 0.018  246.50081  252.30677  418.01944 1 -0.84789 -0.62313 1 0 
442438128153 246.3863971446 -26.1941209414 13.023019790649414 0.0014199999859556556 12.437319755554199 0.0010699999984353781 11.837969779968262 0.0010499999625608325 11.350279808044434 0.0008399999933317304 10.905550003051758 0.00065000000176951289 21.44632 1.72881 gps1  -8.33998 1.64014 -19.75827 1.74413 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076 1581.94047  606.43180  707.15128 1  0.09228 -0.10484 1 0 
442438128881 246.3207922993 -26.2083148913 13.564450263977051 0.0018500000005587935 13.008959770202637 0.0014100000262260437 12.364029884338379 0.0013500000350177288 11.771719932556152 0.0010499999625608325 11.371990203857422 0.00082999997539445758 13.42284 1.35462 gps1  -6.94925 1.26040 -11.48392 1.38753 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006  248.48419  372.46198 1382.20362 1  0.48535  0.86794 1 0 
442437992616 248.0855576911 -26.1899276569 16.143140792846680 0.0073000001721084118 15.234310150146484 0.0044999998062849045 14.403499603271484 0.0038199999835342169 13.829339981079102 0.0039900001138448715 13.329879760742188 0.00389000005088746548 15.89236 2.72020 gcs   -1.35070 2.72020 -15.83486 2.72020 1 0 0.030 0.020 0.020 2682.0 145.0 145.0 -2.43  0.02  0.02 4.01 0.13 0.29 0.283 0.022 0.046 1516.00634  561.10239  842.17505 1  1.53163  1.30466 0 1 
442438385855 239.0531493858 -25.6882368431 13.377510070800781 0.0016599999507889152 12.853759765625000 0.0012900000438094139 12.240099906921387 0.0012600000482052565 11.786049842834473 0.0010000000474974513 11.406979560852051 0.00091000000247731805 33.49237 1.24600 gps1 -21.85926 1.08895 -25.37542 1.35080 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036   73.97358   48.67972 1755.92885 1 -1.77788 -1.27605 0 1 
442437951450 238.2310387009 -26.0791471128 13.584600448608398 0.0019000000320374968 13.062990188598633 0.0014299999456852674 12.468029975891113 0.0014400000218302011 12.000709533691406 0.0011299999896436930 11.616939544677734 0.00096999999368563284 33.89132 1.81518 gps1 -17.55287 1.35777 -28.99169 1.95625 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010   38.96723   35.52595  237.12145 1 -0.75721 -1.43661 1 0 
442438179030 236.2384076961 -25.8227722123 13.771809577941895 0.0019600000232458115 13.214639663696289 0.0015300000086426735 12.571720123291016 0.0014600000577047467 11.943070411682129 0.0010799999581649899 11.579179763793945 0.00095999997574836016 21.59403 1.66128 gps1 -15.74947 1.41252 -14.77350 1.90495 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  250.70458  321.71913  296.14389 1 -0.96409  0.58573 1 0 
442438179215 236.2716247410 -25.9846971160 14.232540130615234 0.0024200000334531069 13.608180046081543 0.0018299999646842480 12.903770446777344 0.0017000000225380063 12.318659782409668 0.0013200000394135714 11.926090240478516 0.00116999994497746229 21.99565 2.68843 gcs   -3.14836 2.68843 -21.76917 2.68843 1 0 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002  275.27513  404.62853  490.56592 1  1.62977 -1.08706 1 0 
442438175141 239.1473021376 -25.8808284040 13.072110176086426 0.0014100000262260437 12.538390159606934 0.0011099999537691474 11.911049842834473 0.0010900000343099236 11.481599807739258 0.0008500000112690032 11.063340187072754 0.00072000001091510057 36.86404 1.53284 gps1 -22.08098 1.35024 -29.51927 1.62608 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076  597.50292 1385.06867  182.86664 1 -1.85725 -2.27354 0 1 
442438407633 243.7792064860 -25.5980702892 15.752420425415039 0.0051699997857213020 14.917539596557617 0.0035500000230967999 14.077610015869141 0.0030199999455362558 13.483690261840820 0.0026499999221414328 12.992839813232422 0.00215000007301568985 14.09445 2.21440 gcs   -5.78633 2.21440 -12.85192 2.21440 1 0 0.050 0.020 0.010 2843.0 144.0  49.0 -2.23  0.06  0.06 4.14 0.26 0.18 0.315 0.033 0.014  589.54146  800.66414 1285.21701 1  0.86735  1.42522 1 0 
442438153021 243.6517532467 -25.9694969157 18.974689483642578 0.0435900017619132996 17.658159255981445 0.0189999993890523911 16.420419692993164 0.0117100002244114876 15.583330154418945 0.0139600001275539398 14.823559761047363 0.00934000033885240555 26.01844 2.45882 gcs  -11.03244 2.45882 -23.56363 2.45882 0 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003  666.57453  535.47253  364.63666 0 -0.35243 -0.90596 1 0 
442438331516 249.1231563156 -26.0007877450 13.081020355224609 0.0014199999859556556 12.597270011901855 0.0011599999852478504 11.980730056762695 0.0011200000299140811 11.570560455322266 0.0008999999845400453 11.092200279235840 0.00078000000212341547 27.75906 2.09247 hsoy -12.98423 2.11462 -24.53519 2.08622 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  353.77219 1768.87849  155.24928 1 -1.31045 -2.17682 0 1 
442438521771 238.6276925392 -25.6016275423 16.726739883422852 0.0101300003007054312 15.833290100097656 0.0066399998031556606 15.027520179748535 0.0058300001546740532 14.454830169677734 0.0061400001868605614 13.963069915771484 0.00578999985009431839 15.75570 2.75259 gcs   -9.24483 2.75259 -12.75834 2.75259 1 0 0.020 0.010 0.010 2519.0  95.0  95.0 -2.67  0.02  0.02 3.96 0.01 0.26 0.244 0.022 0.004  154.11942  271.47959  395.94689 1  0.89184  1.66911 1 0 
442441030418 243.7470147683 -24.9919242624 13.240969657897949 0.0016400000313296914 12.651269912719727 0.0012199999764561651 11.998959541320801 0.0008200000156648457 11.454230308532715 0.0007300000288523734 11.060779571533203 0.00050000002374872565 21.87726 1.99519 gcs   -5.93667 1.99519 -21.05637 1.99519 1 1 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  351.86169 1655.51049  329.98287 1  1.09665 -0.34751 1 0 
442438432974 238.9261532844 -25.7800092745 14.074250221252441 0.0022899999748915434 13.398880004882812 0.0016400000313296914 12.654520034790039 0.0015399999683722854 12.112170219421387 0.0011800000211223960 11.699609756469727 0.00103000004310160875 20.98135 1.60735 gps1 -12.48399 1.19936 -16.86319 1.79197 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008  471.71119  556.84687  741.64358 1  0.16832  0.65590 1 0 
442438537387 243.4518468376 -25.7379560097 15.364569664001465 0.0042799999937415123 14.569279670715332 0.0031000000890344381 13.834739685058594 0.0027900000568479300 13.273429870605469 0.0025200000964105129 12.838709831237793 0.00200999993830919266 21.80591 1.77713 gps1  -8.86411 1.86610 -19.92298 1.75898 1 0 0.060 0.010 0.020 2900.0  51.0  86.0 -2.15  0.02  0.02 4.16 0.12 0.16 0.335 0.011 0.018  285.42533  352.00529  534.43982 1  0.01934 -0.17303 1 0 
442438579979 242.4382515129 -25.6853814577 15.680760383605957 0.0050400001928210258 14.790929794311523 0.0033700000494718552 13.989049911499023 0.0029800001066178083 13.477760314941406 0.0029599999543279409 12.990079879760742 0.00233000004664063454 26.13739 2.21447 gcs   -6.58590 2.21447 -25.29406 2.21447 1 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23  0.02  0.02 4.14 0.14 0.18 0.315 0.013 0.018  387.89432  525.62239  866.69795 1  1.16227 -1.01437 1 0 
442438343900 238.2655715129 -26.0085917136 14.655650138854980 0.0030499999411404133 14.062370300292969 0.0023900000378489494 13.425319671630859 0.0023000000510364771 12.897939682006836 0.0020099999383091927 12.536829948425293 0.00181000004522502401 23.64551 2.69481 gcs   -8.40374 2.69481 -22.10175 2.69481 1 0 0.080 0.008 0.030 2987.0  31.0  99.0 -1.98  0.03  0.03 4.17 0.08 0.17 0.383 0.010 0.018   38.49775  104.98105   57.86045 1  1.52942 -0.10124 1 0 
442438581971 242.6048272453 -25.5998219782 12.788169860839844 0.0012100000167265534 12.221850395202637 0.0009500000160187484 11.608940124511719 0.0009200000204145908 11.349809646606445 0.0008099999977275729 10.738419532775879 0.00057999999262392521 23.74829 1.51930 gps1 -11.08777 1.43143 -21.00101 1.54290 1 0 0.300 0.100 0.100 3363.0 135.0 135.0 -1.23  0.06  0.06 4.21 0.06 0.13 0.713 0.006 0.052  727.25265  420.98087  631.28038 1 -0.27683 -0.13119 1 0 
442438558199 235.4817329823 -25.6463219643 14.373609542846680 0.0026300000026822090 13.771730422973633 0.0020200000144541264 13.102569580078125 0.0019199999514967203 12.568099975585938 0.0016199999954551458 12.159930229187012 0.00136999995447695255 25.84577 1.82442 gps1 -13.10164 2.03231 -22.27894 1.74677 1 0 0.110 0.020 0.020 3075.0  58.0  56.0 -1.82  0.01  0.01 4.20 0.11 0.13 0.435 0.028 0.010  106.27504  137.74658  286.32355 1 -0.43935 -1.36103 1 0 
442438432813 238.9005900109 -25.7831908979 18.225740432739258 0.0279099997133016586 16.976539611816406 0.0130300000309944153 15.825079917907715 0.0091000003740191460 15.054849624633789 0.0089699998497962952 14.312000274658203 0.00657999981194734573 25.47345 2.81978 gcs  -12.24475 2.81978 -22.33747 2.81978 1 1 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003  686.73053  847.80507 1181.75634 1  0.19214 -0.63556 1 0 
442438423270 235.9144321794 -25.5986347859 18.154689788818359 0.0249600000679492950 16.835769653320312 0.0114700002595782280 15.766329765319824 0.0085599999874830246 15.100950241088867 0.0091599998995661736 14.461660385131836 0.00719999987632036209 17.06723 2.82069 gcs   -5.16036 2.82069 -16.26840 2.82069 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003  573.11182  786.03092 1225.46088 1  1.17644  0.21601 1 0 
442438509840 237.7496587915 -25.6199645338 14.619050025939941 0.0029800001066178083 13.983059883117676 0.0022499999031424518 13.325530052185059 0.0021500000730156898 12.824729919433594 0.0018400000408291817 12.448419570922852 0.00158000004012137630 34.72560 1.63246 gps1 -18.56851 1.61746 -29.34413 1.63843 1 0 0.090 0.015 0.020 3021.0  53.0  65.0 -1.91  0.02  0.02 4.18 0.09 0.16 0.405 0.032 0.006   30.42584   63.72375  192.58452 1 -1.55250 -1.87655 0 1 
442438638579 237.5490535620 -25.7652135460 13.902409553527832 0.0021200000774115324 13.215889930725098 0.0015399999683722854 12.528149604797363 0.0015000000130385160 11.971449851989746 0.0011500000255182383 11.571900367736816 0.00096999999368563284 13.28856 2.69079 gcs   -3.12801 2.69079 -12.91516 2.69079 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  479.39229  599.10523  523.21194 1  1.23468  1.12202 1 0 
442438647379 237.3167034148 -25.7874411121 14.306389808654785 0.0025500000920146704 13.656680107116699 0.0019199999514967203 13.009140014648438 0.0018500000005587935 12.472880363464355 0.0015200000489130616 12.078949928283691 0.00127999996766448021 27.22248 2.69194 gcs  -18.68015 2.69194 -19.80190 2.69194 1 0 0.110 0.010 0.040 3075.0  30.0  94.0 -1.82  0.06  0.06 4.20 0.07 0.13 0.435 0.003 0.003  131.85032  274.69462  284.56014 1 -1.68670 -0.09435 1 0 
442441026920 243.6632791010 -25.1490002282 14.130800247192383 0.0024600001052021980 13.529350280761719 0.0018299999646842480 12.861980438232422 0.0012600000482052565 12.336999893188477 0.0012199999764561651 11.940440177917480 0.00079999997979030013 23.82955 1.87969 gps1 -13.79820 1.25213 -19.42826 2.12710 1 0 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002  132.03161  148.20859  402.58804 1 -1.03182  0.25588 1 0 
442439905782 242.8717406042 -25.1519470931 15.953260421752930 0.0058800000697374344 15.172329902648926 0.0041600000113248825 14.417790412902832 0.0030400000978261232 13.877980232238770 0.0042599998414516449 13.439359664916992 0.00219999998807907104 23.28489 1.93393 gcs   -7.88222 1.93393 -21.91019 1.93393 1 0 0.040 0.010 0.010 2768.0  69.0  59.0 -2.35  0.06  0.06 4.11 0.23 0.19 0.292 0.031 0.037 1143.25489  326.36413  307.79131 1  0.42222 -0.60594 1 0 
442445611952 249.3591816068 -21.8785170150 14.941929817199707 0.0037100000772625208 14.419349670410156 0.0030400000978261232 13.717450141906738 0.0021899999119341373 13.024920463562012 0.0015399999683722854 12.749540328979492 0.00199000001884996891 25.14245 1.69097 gps1   3.32563 1.51307 -24.92153 1.69397 1 0 0.070 0.010 0.020 2946.0  43.0  77.0 -2.06  0.00  0.00 4.18 0.11 0.14 0.358 0.016 0.017  236.44862  223.02322  250.50874 1  1.83672 -1.39983 0 1 
442438385669 239.0976620365 -25.6849036734 18.544279098510742 0.0369900017976760864 17.223640441894531 0.0161300003528594971 16.162530899047852 0.0115799997001886368 15.489379882812500 0.0134899998083710688 14.830659866333008 0.01095000002533197403 25.82520 2.97109 gcs  -19.52733 2.97109 -16.90043 2.97109 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003  183.19090  126.56396   92.96380 1 -1.03747  0.24644 1 0 
442445608249 249.2439000887 -21.9309050317 13.607580184936523 0.0019799999427050352 13.204339981079102 0.0016899999463930726 12.618579864501953 0.0012300000526010990 11.894029617309570 0.0007800000021234155 11.654129981994629 0.00100000004749745131 22.21053 1.10797 gps1  -6.63350 1.08782 -21.19680 1.10993 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  165.15271  172.91677  178.30978 1  0.04820 -0.87420 1 0 
442441026477 243.7718674382 -24.9931286809 13.895529747009277 0.0022400000598281622 13.160790443420410 0.0015500000445172191 12.476810455322266 0.0010400000028312206 11.980850219726562 0.0009800000116229055 11.483300209045410 0.00063000002410262823 25.10706 1.98032 gps1 -16.82161 1.83986 -18.63862 2.08775 1 1 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  523.40959  637.24723  724.46932 1 -1.83149  0.45668 1 0 
442438434211 238.9554066423 -25.6336610915 18.470649719238281 0.0344099998474121094 17.186800003051758 0.0154499998316168802 16.172430038452148 0.0117899999022483843 15.422670364379883 0.0123600000515580177 14.762459754943848 0.00994000025093555624 17.15426 2.92654 gcs   -5.29254 2.92654 -16.31740 2.92654 1 1 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003  188.30550  148.53330  147.89449 1  1.22496  0.69982 1 0 
442447156905 236.0947491893 -21.6026505838 16.549209594726562 0.0081000002101063728 15.771690368652344 0.0054199998266994953 15.005189895629883 0.0044900001958012581 14.351389884948730 0.0036599999293684959 13.910280227661133 0.00456999987363815308 30.09243 1.96228 gcs  -11.46247 1.96228 -27.82384 1.96228 1 0 0.020 0.020 0.020 2519.0 202.0 202.0 -2.67  0.12  0.12 3.96 0.01 0.32 0.244 0.004 0.004  569.42134  845.91593  711.01702 1 -0.00214 -1.45150 1 0 
442438725379 242.9275474511 -25.4309271553 13.844240188598633 0.0020900000818073750 12.946069717407227 0.0013899999903514979 12.184630393981934 0.0009100000024773180 11.725079536437988 0.0008999999845400453 11.274920463562012 0.00054999999701976776 20.75995 1.99546 gcs   -7.93187 1.99546 -19.18492 1.99546 1 1 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006 1114.35569 1301.09294 2640.14195 1  0.40600  0.34025 1 0 
442445924800 249.9735289858 -21.8495792539 12.909620285034180 0.0014100000262260437 12.526439666748047 0.0012400000123307109 11.936320304870605 0.0008399999933317304 11.330849647521973 0.0005699999746866524 11.012000083923340 0.00069000001531094313 17.87814 1.01426 gps1  -7.41553 1.04845 -16.26769 1.00701 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076 1178.22827  673.65489  346.27370 1 -0.13492 -0.22431 1 0 
442447391220 247.4532768300 -21.6191506724 13.779450416564941 0.0021399999968707561 13.096870422363281 0.0015399999683722854 12.417949676513672 0.0010600000387057662 11.899789810180664 0.0007999999797903001 11.460339546203613 0.00091000000247731805 24.08034 1.77265 gps1 -12.64395 1.33022 -20.49373 1.91438 1 1 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  343.92975  403.68148  748.26635 1 -1.16825  0.13512 1 0 
442445612943 249.4401637402 -21.9372885000 13.900730133056641 0.0022599999792873859 13.489040374755859 0.0019300000276416540 12.829090118408203 0.0013599999947473409 12.176719665527344 0.0008999999845400453 11.932419776916504 0.00116999994497746229 38.00536 1.94286 gcs  -20.31423 1.94286 -32.12071 1.94286 1 0 0.130 0.040 0.040 3118.0   3.0  87.0 -1.72  0.04  0.04 4.20 0.08 0.13 0.475 0.006 0.042  356.54313  239.03122  105.46066 1 -2.89215 -2.83902 0 1 
442446777080 248.7919513552 -21.7072625541 13.792400360107422 0.0022299999836832285 13.349570274353027 0.0017399999778717756 12.706740379333496 0.0012700000079348683 12.110139846801758 0.0008800000068731606 11.834919929504395 0.00109000003430992365 14.29533 1.32290 gps1 -10.45473 1.27560  -9.74962 1.37527 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008   56.74341   49.77743  298.47531 1 -0.56984  1.68238 1 0 
442446053599 247.9642058073 -21.8638388387 13.617059707641602 0.0020000000949949026 13.208789825439453 0.0016199999954551458 12.654330253601074 0.0012000000569969416 11.953559875488281 0.0008200000156648457 11.681529998779297 0.00101000000722706318 22.48344 1.23576 gps1   1.86190 1.33820 -22.40621 1.23502 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  202.15183  218.94844  107.04172 1  1.75167 -0.26044 1 0 
442445748978 248.6187532733 -22.0200365897 14.969909667968750 0.0040000001899898052 14.108229637145996 0.0025899999309331179 13.257550239562988 0.0016799999866634607 12.628769874572754 0.0012100000167265534 12.117420196533203 0.00138000003062188647 17.77657 1.94408 gcs   -7.49406 1.94408 -16.11973 1.94408 1 0 0.090 0.015 0.020 3021.0  53.0  65.0 -1.91  0.02  0.02 4.18 0.09 0.16 0.405 0.032 0.006 1519.45370 1718.89299 2209.41559 1 -0.13241  0.69809 1 0 
442446911796 237.6647809164 -21.6632065585 13.313099861145020 0.0016499999910593033 12.719309806823730 0.0012000000569969416 12.094369888305664 0.0008500000112690032 11.523730278015137 0.0006200000061653554 11.174559593200684 0.00070999999297782779 20.35926 1.44379 gps1 -12.33360 1.35356 -16.19820 1.49361 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  134.28336  802.66697  500.10546 1 -0.22592  0.87639 1 0 
442447689847 238.5832625374 -21.5952919650 16.852579116821289 0.0092599997296929359 15.847430229187012 0.0053900000639259815 14.975210189819336 0.0040199998766183853 14.321040153503418 0.0033100000582635403 13.746279716491699 0.00359000009484589100 24.71738 1.95290 gcs  -11.00688 1.95290 -22.13136 1.95290 1 1 0.020 0.010 0.010 2519.0  95.0  95.0 -2.67  0.02  0.02 3.96 0.01 0.26 0.244 0.022 0.004  629.90011  838.45033 1244.69923 1  0.19032 -0.29786 1 0 
442445987056 248.8443571378 -21.9885410679 13.857230186462402 0.0024000001139938831 13.447759628295898 0.0018700000364333391 12.848019599914551 0.0013699999544769526 12.100950241088867 0.0008999999845400453 11.853369712829590 0.00113999994937330484 11.69205 1.16956 gps1  -4.05914 0.92756 -10.96482 1.19893 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008  287.89824  313.38067  232.09868 1  0.43757  1.48023 1 0 
442448312613 250.1469980684 -21.2952603598 13.292559623718262 0.0016499999910593033 12.928079605102539 0.0014499999815598130 12.324700355529785 0.0010000000474974513 11.628520011901855 0.0006500000017695129 11.413209915161133 0.00089999998454004526 11.33199 1.21667 gps1  -1.42696 1.50228 -11.24179 1.21151 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036  170.72323   94.62974 1566.31204 1  0.89102  0.66485 1 0 
442446550122 237.9179831540 -21.7696071754 13.190779685974121 0.0015600000042468309 12.599140167236328 0.0011800000211223960 11.934519767761230 0.0007999999797903001 11.380840301513672 0.0005699999746866524 10.977250099182129 0.00065000000176951289 25.90365 1.39014 gps1 -18.98555 1.35097 -17.62238 1.43427 1 1 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076  743.01940 1641.75357  422.40555 1 -2.18275  0.78072 0 1 
442446829491 248.0437711891 -21.6676045520 14.611820220947266 0.0032099999953061342 13.962420463562012 0.0023099998943507671 13.285160064697266 0.0016899999463930726 12.786879539489746 0.0013500000350177288 12.404000282287598 0.00159999995958060048 24.67908 1.23618 gps1 -11.63965 1.41367 -21.76179 1.18050 1 0 0.090 0.015 0.020 3021.0  53.0  65.0 -1.91  0.02  0.02 4.18 0.09 0.16 0.405 0.032 0.006   78.16767   74.53024  344.82348 1 -0.94761 -0.15218 1 0 
442446073138 249.0258215811 -21.9899717651 14.378979682922363 0.0029700000304728742 13.904009819030762 0.0023099998943507671 13.205410003662109 0.0016400000313296914 12.476810455322266 0.0011099999537691474 12.241559982299805 0.00149000005330890417 26.34458 1.09609 gps1   0.39565 1.17312 -26.34161 1.09607 1 0 0.110 0.020 0.020 3075.0  58.0  56.0 -1.82  0.01  0.01 4.20 0.11 0.13 0.435 0.028 0.010  301.05024  350.14481  313.22651 1  1.34800 -1.44209 1 0 
442448456129 238.7721363122 -21.2945678747 13.856519699096680 0.0021399999968707561 13.188170433044434 0.0015300000086426735 12.491570472717285 0.0010300000431016088 11.916119575500488 0.0007500000065192580 11.520350456237793 0.00088000000687316060 22.03712 1.94207 gcs   -5.60013 1.94207 -21.31368 1.94207 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  402.09660  498.78442  596.39398 1  1.51624 -0.12489 1 0 
442446133243 237.4888836097 -22.0238291748 14.892200469970703 0.0036700000055134296 14.058360099792480 0.0024800000246614218 13.347979545593262 0.0016400000313296914 12.808170318603516 0.0013000000035390258 12.376500129699707 0.00144999998155981302 28.04959 1.51908 gps1 -12.99910 1.66524 -24.85564 1.47658 1 0 0.080 0.008 0.030 2987.0  31.0  99.0 -1.98  0.03  0.03 4.17 0.08 0.17 0.383 0.010 0.018  424.54966  608.65673  728.51659 1 -0.43090 -0.83668 1 0 
442466443353 241.4957135536 -25.9397619138 14.088780403137207 0.0022499999031424518 13.286620140075684 0.0015500000445172191 12.563389778137207 0.0014600000577047467 12.168569564819336 0.0012900000438094139 11.689880371093750 0.00115000002551823833 28.91562 1.39773 gps1 -13.46088 1.37060 -25.59136 1.40515 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008  495.40414  579.96966  928.43570 1 -0.21669 -1.05298 1 0 
442446723166 249.7696375345 -21.7279534685 13.760490417480469 0.0021100000012665987 13.345250129699707 0.0018200000049546361 12.739600181579590 0.0012799999676644802 11.965490341186523 0.0008200000156648457 11.765919685363770 0.00104999996256083250 16.67187 1.27108 gps1 -10.47934 0.82136 -12.96668 1.49341 1 0 0.150 0.020 0.050 3159.0  44.0  93.0 -1.64  0.05  0.05 4.20 0.08 0.13 0.509 0.001 0.008  270.50214  232.94081  340.67061 1 -0.62983  0.42276 1 0 
442448030677 238.2554847358 -21.2371483848 13.201339721679688 0.0015800000401213763 12.592220306396484 0.0011599999852478504 11.919520378112793 0.0007900000200606883 11.357850074768066 0.0005699999746866524 10.956669807434082 0.00066000001970678568 23.39533 1.23621 gps1 -11.81509 1.12145 -20.19270 1.27313 1 1 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076  869.27068 1587.95264  511.65984 1 -0.08187  0.22034 1 0 
442446898813 236.8450797795 -21.6539679729 17.972169876098633 0.0181600004434585571 16.646350860595703 0.0096599999815225601 15.645990371704102 0.0068999999202787876 14.882880210876465 0.0057299998588860035 14.214659690856934 0.00560999987646937370 22.92753 1.99082 gcs   -8.36715 1.99082 -21.34625 1.99082 1 1 0.015 0.005 0.005 2261.0 234.0 234.0 -3.08  0.34  0.34 4.06 0.01 0.01 0.189 0.040 0.040 2180.03346 2746.35244 2494.62899 1  0.81460 -0.18294 1 0 
442446865491 246.8563564752 -21.6344065596 13.508279800415039 0.0019799999427050352 12.888330459594727 0.0013699999544769526 12.160349845886230 0.0009699999936856328 11.575039863586426 0.0006500000017695129 11.183460235595703 0.00076000002445653081 23.61339 1.39232 gps1  -9.80125 0.92228 -21.48320 1.47139 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  684.26391  623.11456 1603.46372 1 -0.59649 -0.10456 1 0 
442446908737 237.8279051926 -21.7565755122 13.293910026550293 0.0016700000269338489 12.732020378112793 0.0012300000526010990 12.095600128173828 0.0008599999709986150 11.504850387573242 0.0006200000061653554 11.181719779968262 0.00073000002885237336 21.05708 1.94173 gcs   -5.45096 1.94173 -20.33932 1.94173 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  118.23954  810.37952  457.15610 1  1.56094  0.17950 1 0 
442448073217 237.2672671202 -21.3375576485 15.310330390930176 0.0042799999937415123 14.540060043334961 0.0029100000392645597 13.774379730224609 0.0020900000818073750 13.248689651489258 0.0016700000269338489 12.815640449523926 0.00203000009059906006 12.25780 1.61407 gps1  -8.92733 1.34645  -8.39979 1.87087 1 0 0.060 0.010 0.020 2900.0  51.0  86.0 -2.15  0.02  0.02 4.16 0.12 0.16 0.335 0.011 0.018  229.53460  366.20356  462.83410 1  0.71565  2.62438 0 1 
442466659573 239.7580177068 -26.2758595450 13.300459861755371 0.0015500000445172191 12.660440444946289 0.0011699999449774623 12.060569763183594 0.0011399999493733048 11.678720474243164 0.0010000000474974513 11.231579780578613 0.00076999998418614268 23.02805 1.15098 gps1 -13.03843 1.27349 -18.98132 1.08840 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  156.15757  663.86434  606.78301 1  0.29256  0.75085 1 0 
442448460988 238.7254344685 -21.2480171546 14.396229743957520 0.0027000000700354576 13.899990081787109 0.0021100000012665987 13.260709762573242 0.0015099999727681279 12.683469772338867 0.0011500000255182383 12.329649925231934 0.00141999998595565557 25.74654 1.09324 gps1 -11.92773 0.98325 -22.81696 1.12142 1 0 0.100 0.020 0.030 3050.0  64.0  81.0 -1.87  0.02  0.03 4.20 0.11 0.13 0.416 0.009 0.008  139.44438   79.11034  131.80200 1 -0.12269 -0.47456 1 0 
442447476471 248.5053973140 -21.5269813337 13.047289848327637 0.0015899999998509884 12.659290313720703 0.0012799999676644802 12.125499725341797 0.0009399999980814756 11.391469955444336 0.0006000000284984708 11.204079627990723 0.00082000001566484571 11.93203 1.26221 gps1  -6.47001 1.08806 -10.02558 1.32801 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  249.68304 1491.36734   80.72785 1  0.08374  1.73139 1 0 
442466382904 240.7436552534 -25.7473667793 13.450480461120605 0.0016100000357255340 12.960700035095215 0.0013200000394135714 12.365099906921387 0.0013000000035390258 11.859419822692871 0.0010600000387057662 11.506059646606445 0.00086999998893588781 33.27245 1.79265 gps1 -16.60944 1.18569 -28.83023 1.95284 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006  100.64453  210.42999 1022.28399 1 -1.54600 -2.43655 0 1 
442466409866 239.9564321877 -25.6762610996 13.732139587402344 0.0018700000364333391 13.120289802551270 0.0014400000218302011 12.471039772033691 0.0013800000306218865 11.926300048828125 0.0012100000167265534 11.563190460205078 0.00098000001162290551 22.45411 1.62353 gps1 -14.16461 1.57012 -17.42271 1.65790 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  117.45642  164.68868  353.23202 1  0.42296  0.53813 1 0 
442466378687 241.3714229583 -25.7224743761 13.175760269165039 0.0014499999815598130 12.712360382080078 0.0011800000211223960 12.151579856872559 0.0012000000569969416 11.715629577636719 0.0009800000116229055 11.305850028991699 0.00082999997539445758 29.80818 1.21537 gps1 -13.47415 1.14943 -26.58900 1.23173 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  140.31561  433.66404  602.39103 1 -0.22469 -1.37122 1 0 
442466382632 240.6853161918 -25.7256877284 13.267510414123535 0.0014900000533089042 12.770569801330566 0.0012199999764561651 12.189729690551758 0.0012000000569969416 11.644319534301758 0.0009599999757483602 11.269129753112793 0.00076999998418614268 22.18827 1.72756 gps1 -10.39200 1.73256 -19.60423 1.72615 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  129.12571  306.60028  717.10486 1  0.82869  0.52350 1 0 
442447628077 236.7706007911 -21.6279203950 13.962490081787109 0.0021699999924749136 13.367239952087402 0.0016100000357255340 12.712889671325684 0.0011399999493733048 12.101690292358398 0.0008299999753944576 11.749819755554199 0.00100000004749745131 15.92264 1.92301 gps1 -11.09206 1.75356 -11.42352 2.07010 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008  200.99570  247.61705  442.10179 1  0.13493  1.72551 1 0 
442466472102 241.0939741090 -25.8844732788 13.857259750366211 0.0019600000232458115 13.327949523925781 0.0015800000401213763 12.712659835815430 0.0015399999683722854 12.173910140991211 0.0012799999676644802 11.852800369262695 0.00110999995376914740 28.03868 1.44708 gps1 -18.52164 1.38143 -21.05033 1.49593 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008   29.75655   51.00678  175.42121 1 -2.12972  0.04896 0 1 
442446518053 237.3441116878 -21.7826737695 13.139659881591797 0.0015200000489130616 12.653349876403809 0.0011800000211223960 12.022529602050781 0.0008299999753944576 11.419580459594727 0.0005900000105611980 11.123530387878418 0.00069999997504055500 26.57123 1.38783 gps1 -16.15969 1.45374 -21.09252 1.34763 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  256.63437 1621.02944  117.71979 1 -1.33884 -0.14424 1 0 
442466500060 248.6913956182 -26.0217846604 13.048469543457031 0.0014100000262260437 12.613940238952637 0.0011299999896436930 12.029740333557129 0.0011200000299140811 11.409000396728516 0.0008399999933317304 11.106719970703125 0.00053000001935288310 20.27729 1.56749 gps1  -7.20165 1.62883 -18.95533 1.55843 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076  392.05422 1623.61597   59.32427 1  0.42507 -0.42208 1 0 
442466540612 241.3640957194 -26.2340520338 13.976019859313965 0.0021899999119341373 13.391759872436523 0.0016799999866634607 12.773920059204102 0.0016400000313296914 12.255450248718262 0.0012799999676644802 11.901169776916504 0.00120000005699694157 21.99860 1.44880 gps1  -8.50618 1.43836 -20.28751 1.45063 1 0 0.130 0.040 0.040 3118.0   3.0  87.0 -1.72  0.04  0.04 4.20 0.08 0.13 0.475 0.006 0.042  250.23014  180.24433   81.14298 1  1.55853  0.66959 1 0 
442466437916 239.4269713010 -25.8599276329 12.774060249328613 0.0012000000569969416 12.299169540405273 0.0009699999936856328 11.699749946594238 0.0009599999757483602 11.333370208740234 0.0008500000112690032 10.780850410461426 0.00060999998822808266 22.97913 1.54250 gps1 -12.90951 1.31127 -19.01013 1.63818 1 0 0.300 0.100 0.100 3363.0 135.0 135.0 -1.23  0.06  0.06 4.21 0.06 0.13 0.713 0.006 0.052  780.43124  231.91052  590.73133 1  0.12724 -0.14088 1 0 
442466669124 242.1132974670 -26.2803938593 13.709980010986328 0.0019199999514967203 13.055789947509766 0.0014199999859556556 12.434180259704590 0.0013699999544769526 11.960780143737793 0.0011800000211223960 11.621800422668457 0.00106999999843537807 35.08701 1.51389 gps1 -20.76709 1.50266 -28.28120 1.51992 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010   59.04182   95.78346  297.69873 1 -2.63039 -2.23796 0 1 
442466544150 241.3637580800 -26.2358997112 12.942700386047363 0.0013500000350177288 12.397190093994141 0.0010499999625608325 11.801010131835938 0.0010300000431016088 11.416440010070801 0.0008200000156648457 10.931440353393555 0.00067999999737367034 24.79436 1.76600 gps1  -9.83875 1.36336 -22.75872 1.83146 1 1 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076 1742.03481  511.89494  763.16158 1  0.92204 -0.31789 1 0 
442466543155 241.1652231285 -26.0524133143 13.440790176391602 0.0016899999463930726 12.852879524230957 0.0013000000035390258 12.260729789733887 0.0012799999676644802 11.745590209960938 0.0009800000116229055 11.372839927673340 0.00086999998893588781 22.33956 1.45371 gps1  -9.60562 1.03041 -20.16898 1.53355 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036   85.11497   77.04607 1836.90755 1  0.98983  0.39923 1 0 
442466553066 240.9082585688 -26.1985188041 14.157190322875977 0.0023900000378489494 13.575079917907715 0.0018100000452250240 12.973640441894531 0.0017999999690800903 12.445960044860840 0.0015000000130385160 12.104260444641113 0.00127999996766448021 25.01090 1.39578 gps1 -11.57863 1.36266 -22.16936 1.40468 1 0 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002   78.00861  291.08803   47.05147 1  0.06922 -0.38477 1 0 
442466643315 248.6308330119 -26.4021091821 12.875920295715332 0.0013599999947473409 12.401889801025391 0.0010400000028312206 11.890640258789062 0.0010699999984353781 11.321390151977539 0.0008200000156648457 10.969799995422363 0.00050000002374872565 19.68231 1.44900 gps1 -10.65627 1.36695 -16.54803 1.48170 1 0 0.300 0.300 0.300 3363.0  11.0  11.0 -1.23  0.11  0.06 4.21 0.06 0.12 0.713 0.090 0.052 1664.69942  336.87050  651.60345 1 -0.46470 -0.15341 1 0 
442431881398 248.1562487282 -26.5471164890 13.465600013732910 0.0016499999910593033 12.843729972839355 0.0012600000482052565 12.181429862976074 0.0011899999808520081 11.709839820861816 0.0009399999980814756 11.294289588928223 0.00079000002006068826 17.24550 1.99599 gps1  -6.53692 1.82627 -15.95857 2.02307 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036  276.29926  234.53915 1602.59745 1 -0.14139  0.57379 1 0 
442466436634 239.2997548778 -25.9297039933 13.077659606933594 0.0013899999903514979 12.618650436401367 0.0011399999493733048 12.021780014038086 0.0011299999896436930 11.546730041503906 0.0009500000160187484 11.167079925537109 0.00076999998418614268 34.91198 1.49124 gps1 -18.89845 1.05529 -29.35464 1.63828 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  190.32071 1435.32843   71.53810 1 -1.15939 -2.35463 0 1 
442466685305 248.0537471425 -26.4545350955 15.773280143737793 0.0060100001282989979 14.966159820556641 0.0038399999029934406 14.216150283813477 0.0034399998839944601 13.670809745788574 0.0029800001066178083 13.275219917297363 0.00213999999687075615 18.91086 2.64389 gps1  -1.95036 3.30437 -18.81002 2.63589 1 0 0.040 0.010 0.020 2768.0  69.0 124.0 -2.35  0.05  0.05 4.11 0.23 0.21 0.292 0.010 0.037   98.42333  304.03309  277.69340 1  1.03606  0.14694 1 0 
442436016767 242.2823657279 -27.5728861460 13.333680152893066 0.0019700000993907452 12.817689895629883 0.0013800000306218865 12.247030258178711 0.0014199999859556556 11.744939804077148 0.0010000000474974513 11.395540237426758 0.00092000002041459084 29.42579 1.52141 gps1 -16.64017 1.35828 -24.26895 1.59234 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036  112.86264   42.09954 1421.12388 1 -0.82813 -1.44527 1 0 
442436051424 248.0190045027 -27.5295236768 19.202999114990234 0.0656199976801872253 17.865030288696289 0.0255600009113550186 16.700759887695312 0.0162099990993738174 16.082809448242188 0.0186999998986721039 15.426580429077148 0.01625999994575977325 14.61063 3.06171 gcs   -3.71442 3.06171 -14.13059 3.06171 1 1 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003  663.50243  549.00243  388.36040 1  0.88670  0.38046 1 0 
442436498669 243.9528604165 -27.1819096648 14.223290443420410 0.0025400000158697367 13.507249832153320 0.0018400000408291817 12.815090179443359 0.0017699999734759331 12.302499771118164 0.0013699999544769526 11.867199897766113 0.00107999995816498995 23.78137 2.73720 gcs   -7.89126 2.73720 -22.43394 2.73720 1 0 0.130 0.020 0.040 3118.0  49.0  87.0 -1.72  0.02  0.04 4.20 0.08 0.13 0.475 0.006 0.002  362.87481  371.88088  655.91408 1 -0.22438 -0.82071 1 0 
442437157036 246.8097607045 -26.8296450093 13.737950325012207 0.0019399999873712661 13.037340164184570 0.0013999999500811100 12.306759834289551 0.0013000000035390258 11.720629692077637 0.0010100000072270632 11.278300285339355 0.00080999999772757292 27.98973 2.36837 gps1  -5.63282 2.43482 -27.41708 2.36553 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006  770.91875  946.05036 1989.41957 1  0.58418 -1.73669 1 0 
442437269735 246.4666753078 -26.6940201443 14.407449722290039 0.0026199999265372753 13.723070144653320 0.0019199999514967203 13.048549652099609 0.0017999999690800903 12.530249595642090 0.0014900000533089042 12.123909950256348 0.00129000004380941391 34.85480 1.92379 gps1 -12.68223 2.44784 -32.46564 1.83067 1 0 0.110 0.020 0.020 3075.0  58.0  56.0 -1.82  0.01  0.01 4.20 0.11 0.13 0.435 0.028 0.010  168.93683  210.66046  484.44543 1 -0.93331 -3.11527 0 1 
442437693905 249.2718014057 -26.4289514771 14.266200065612793 0.0026199999265372753 13.605130195617676 0.0018899999558925629 12.963439941406250 0.0018100000452250240 12.460940361022949 0.0015600000042468309 12.082119941711426 0.00144999998155981302 17.65349 1.49013 gps1  -8.48830 1.48327 -15.47884 1.49219 1 0 0.110 0.010 0.040 3075.0  30.0  94.0 -1.82  0.06  0.06 4.20 0.07 0.13 0.435 0.003 0.003  141.40845  347.60865  183.97787 1  0.22405  0.31314 1 0 
442441026609 243.7246662181 -25.0751992956 13.375539779663086 0.0017500000540167091 12.795439720153809 0.0013099999632686377 12.135000228881836 0.0008800000068731606 11.653109550476074 0.0008099999977275729 11.223400115966797 0.00053999997908249497 21.25252 1.41175 gps1 -10.18982 1.18618 -18.65039 1.47240 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  271.98429  402.13325  985.86846 1 -0.05689  0.48847 1 0 

==> datafile10c.txt <==
Title: Very Low-Mass Stars and Brown Dwarfs in Upper Scorpius using Gaia 
       Dr1: Mass Function, Disks and Kinematics 
Authors: Cook N.J., Scholz A., Jayawardhana R. 
Table: C sample sources with ZYJHK photometry from the DR10 no Red HK
================================================================================
Byte-by-byte Description of file: datafile10c.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label     Explanations
--------------------------------------------------------------------------------
   1- 12 I12    ---       UID          Unique identifier (1)
  14- 27 F14.10 deg       RAdeg        Right Ascension in decimal degrees (J2000)
  29- 42 F14.10 deg       DEdeg        Declination in decimal degrees (J2000)
  44- 61 F18.15 mag       Zmag         UKIDSS Z magnitude
  63- 83 F21.19 mag     e_Zmag         uncertainty in Zmag
  85-102 F18.15 mag       Ymag         UKIDSS Y magnitude
 104-124 F21.19 mag     e_Ymag         uncertainty in Ymag
 126-143 F18.15 mag       Jmag         UKIDSS J magnitude
 145-165 F21.19 mag     e_Jmag         uncertainty in Jmag
 167-184 F18.15 mag       Hmag         UKIDSS H magnitude
 186-206 F21.19 mag     e_Hmag         uncertainty in Hmag
 208-225 F18.15 mag       Kmag         K magnitude
 227-247 F21.19 mag     e_Kmag         uncertainty in Kmag
 249-256 F8.5   mas/yr    pm           Most precise proper motion
 258-264 F7.5   mas/yr  e_pm           Uncertainty in pm
 266-269 A4     ---     r_pm           Reference for pm (2)
 271-279 F9.5   mas/yr    pmRA         Most precise proper motion in RA
 281-287 F7.5   mas/yr  e_pmRA         Uncertainty in pmRA
 289-297 F9.5   mas/yr    pmDE         Most precise proper motion in DE
 299-305 F7.5   mas/yr  e_pmDE         Uncertainty in pmDE
 307-307 I1     ---       WISE         Has WISE photometry (3)
 309-309 I1     ---       Disk         Flagged as having a disc (3) (4)
 311-315 F5.3   solMass   MassFit      Best {chi}^2^ fit for mass
 317-321 F5.3   solMass   bMassFit     Lower uncertainty bound in MassFit
 323-327 F5.3   solMass   BMassFit     Upper uncertainty bound in MassFit
 329-334 F6.1   K         TeffFit      Best {chi}^2^ fit for effective temperature
 336-340 F5.1   K         bTeffFit     Lower uncertainty bound in TeffFit
 342-346 F5.1   K         BTeffFit     Upper uncertainty bound in TeffFit
 348-352 F5.2   solLum    LumFit       Best {chi}^2^ fit for luminosity
 354-357 F4.2   solLum    bLumFit      Lower uncertainty bound in LumFit
 359-362 F4.2   solLum    BLumFit      Upper uncertainty bound in LumFit
 364-367 F4.2   [cm/s2]   log(g)Fit    Best {chi}^2^ fit for surface gravity
 369-372 F4.2   [cm/s2]   blog(g)Fit   Lower uncertainty bound in log(g)Fit
 374-377 F4.2   [cm/s2]   Blog(g)Fit   Upper uncertainty bound in log(g)Fit
 379-383 F5.3   solRad    RadFit       Best {chi}^2^ fit for radius
 385-389 F5.3   solRad    bRadFit      Lower uncertainty bound in RadFit
 391-395 F5.3   solRad    BRadFit      Upper uncertainty bound in RadFit
 397-406 F10.5  ---       chilow       Low fit {chi}^2^
 408-417 F10.5  ---       chimid       Mid fit {chi}^2^
 419-429 F11.5  ---       chihi        High fit {chi}^2^
 431-431 I1     ---       WiseAndMass  Has WISE photometry and a mass estimate
 433-440 F8.5   ---       sigExpmRA    Sigma excess in pmRA
 442-449 F8.5   ---       sigExpmDE    Sigma excess in pmDE
 451-451 I1     ---       fnpmout      Not an outlier in pm; 2{sigma} (3)
 453-453 I1     ---       fpmout       Is an outlier in pm; 2{sigma} (3)
--------------------------------------------------------------------------------
Note (1): Of this merged detection as assigned by merge algorithm. ID is unique
          over entire WSA via program ID prefix.
Note (2):
    hsoy = Hot Stuff for One Year (HSOY) catalog (Altmann et al. 2017 [2017A&A...600L...4A])
    gps1 = Gaia-PS1-SDSS (GPS1) catalog (Tian et al. 2017 [2017ApJS..232....4T])
     gcs = The UKIRT Infrared Deep Sky Survey (UKIDSS) catalog (Lawrence et al. 2007 [2007MNRAS.379.1599L])
    ucac = UCAC5: New Proper Motions Using Gaia DR1 catalog (Zacharias et al. 2017 [2017AJ....153..166Z])
Note (3):
    1 = true;
    0 = false.
Note (4): Dawson et al. 2013 [2013MNRAS.429..903D] WISE W1-W2 or WISE W3 disc.
--------------------------------------------------------------------------------
442432615269 247.1012786928 -27.0438891664 14.780619621276855 0.0032699999865144491 13.953080177307129 0.0021800000686198473 13.148679733276367 0.0019700000993907452 12.533720016479492 0.0015500000445172191 12.102569580078125 0.0013000000035390258 24.20658 2.80392 gps1  -8.06033 2.64890 -22.82520 2.82266 1 0 0.100 0.020 0.030 3050.0  64.0  81.0 -1.87 0.02 0.03 4.20 0.11 0.13 0.416 0.009 0.008 1038.90027 1214.53015  1481.39593 1 -0.20261 -0.92140 1 0 
442434036452 247.8650500689 -28.8892021538 18.585220336914062 0.0421800017356872559 17.332710266113281 0.0220999997109174728 16.376029968261719 0.0152799999341368675 15.689889907836914 0.0142500000074505806 15.094099998474121 0.0128699997439980507 26.58687 3.08482 gcs   -8.49619 3.08482 -25.19279 3.08482 1 1 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  280.41068  182.43533    75.07543 1 -0.27511 -1.41709 1 0 
442434070199 246.3243974472 -28.7654480973 14.887789726257324 0.0034600000362843275 14.193530082702637 0.0025899999309331179 13.439399719238281 0.0022799998987466097 12.839550018310547 0.0016899999463930726 12.423390388488770 0.0014600000577047467 21.36833 2.27984 gps1  -9.80774 2.02375 -18.98456 2.34347 1 0 0.080 0.010 0.030 2987.0  39.0  99.0 -1.98 0.03 0.03 4.17 0.08 0.17 0.383 0.010 0.013  394.37860  467.88453   710.40962 1  0.06305  0.35205 1 0 
442434159292 247.3867992629 -28.8318932507 16.057729721069336 0.0066999997943639755 15.082960128784180 0.0042300000786781311 14.295869827270508 0.0035999999381601810 13.773130416870117 0.0030600000172853470 13.295920372009277 0.0028500000480562449 17.92399 2.87957 gcs   -6.11288 2.87957 -16.84940 2.87957 1 0 0.040 0.010 0.010 2768.0  69.0  59.0 -2.35 0.06 0.06 4.11 0.23 0.19 0.292 0.031 0.037  748.30715  465.05742   948.68443 1  0.60854  0.43296 1 0 
442434343035 244.9927662488 -28.5410545403 18.736379623413086 0.0471099987626075745 17.288099288940430 0.0176100004464387894 16.180210113525391 0.0134300002828240395 15.393810272216797 0.0120400004088878632 14.742770195007324 0.0097099998965859396 25.84179 3.02927 gcs  -10.54416 3.02927 -23.59277 3.02927 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  226.71730  179.58160   138.58656 1 -0.12496 -0.15872 1 0 
442434534914 245.9244222292 -28.3369188597 15.330719947814941 0.0046399999409914017 14.606430053710938 0.0033199999015778303 13.837659835815430 0.0028899998869746923 13.213239669799805 0.0022899999748915434 12.761210441589355 0.0019900000188499689 26.21625 2.79869 gps1 -10.19283 2.99008 -24.15363 2.76321 1 0 0.060 0.010 0.020 2900.0  51.0  86.0 -2.15 0.02 0.02 4.16 0.12 0.16 0.335 0.011 0.018  437.87564  563.66576   695.99198 1 -0.06676 -0.45991 1 0 
442434634141 244.8499527958 -28.3104327587 15.289199829101562 0.0044700000435113907 14.520480155944824 0.0030000000260770321 13.785820007324219 0.0027600000612437725 13.313059806823730 0.0024399999529123302 12.897749900817871 0.0022499999031424518 24.30347 1.37681 gps1  -8.85086 1.76079 -22.63451 1.30820 1 0 0.060 0.010 0.020 2900.0  51.0  86.0 -2.15 0.02 0.02 4.16 0.12 0.16 0.335 0.011 0.018   89.69008  155.11490   261.32841 1  0.36604  0.12896 1 0 
442434756758 247.4339030318 -28.3664581257 14.144669532775879 0.0023900000378489494 13.722720146179199 0.0020200000144541264 13.104069709777832 0.0019199999514967203 12.501529693603516 0.0014100000262260437 12.118120193481445 0.0013099999632686377 21.96324 1.62367 gps1 -11.98338 1.25147 -18.40604 1.75782 1 0 0.110 0.010 0.040 3075.0  30.0  94.0 -1.82 0.06 0.06 4.20 0.07 0.13 0.435 0.003 0.003  176.59550  230.65889   210.77447 1 -2.09055  0.10854 0 1 
442435229095 244.8217313833 -27.8659550825 14.539540290832520 0.0030100001022219658 13.856030464172363 0.0021500000730156898 13.207989692687988 0.0020999999251216650 12.670479774475098 0.0016400000313296914 12.299839973449707 0.0015699999639764428 16.51496 2.74300 gcs   -5.78872 2.74300 -15.46721 2.74300 1 0 0.100 0.020 0.030 3050.0  64.0  81.0 -1.87 0.02 0.03 4.20 0.11 0.13 0.416 0.009 0.008  105.03934  128.24352   273.00705 1  0.96306  1.39292 1 0 
442435522791 247.7292552840 -28.0062634263 15.140359878540039 0.0041100000962615013 14.359020233154297 0.0027999999001622200 13.629500389099121 0.0024900001008063555 13.038260459899902 0.0019900000188499689 12.623820304870605 0.0017900000093504786 16.94103 2.24461 gps1  -5.20965 1.79964 -16.12012 2.28610 1 0 0.070 0.010 0.020 2946.0  43.0  77.0 -2.06 0.00 0.00 4.18 0.11 0.14 0.358 0.016 0.017  359.51605  448.00962   631.03318 1  0.76212  0.64295 1 0 
442435690222 245.9938851295 -27.5980222212 15.269470214843750 0.0041399998590350151 14.435090065002441 0.0028099999763071537 13.625180244445801 0.0025100000202655792 13.062129974365234 0.0020800000056624413 12.598239898681641 0.0018299999646842480 23.78926 2.57028 gps1  -9.93851 3.10041 -21.61377 2.44350 0 0 0.070 0.010 0.020 2946.0  43.0  77.0 -2.06 0.00 0.00 4.18 0.11 0.14 0.358 0.016 0.017  759.83826  817.81983  1081.73077 0 -0.06759 -0.52809 1 0 
442435698054 245.0857211768 -27.5924693406 18.342609405517578 0.0326699987053871155 17.271520614624023 0.0168800000101327896 16.250459671020508 0.0134699996560811996 15.567279815673828 0.0120799997821450233 15.015649795532227 0.0136299999430775642 28.03332 3.00844 gcs   -8.74135 3.00844 -26.63561 3.00844 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  197.08493  116.84040    65.22364 1  0.18899 -1.17531 1 0 
442435853856 244.6846304510 -27.5918524166 14.575519561767578 0.0029800001066178083 13.929820060729980 0.0022100000642240047 13.224800109863281 0.0020999999251216650 12.592379570007324 0.0015399999683722854 12.234620094299316 0.0016199999954551458 17.16286 1.84553 gps1  -7.52734 1.76921 -15.42410 1.86325 1 0 0.100 0.020 0.030 3050.0  64.0  81.0 -1.87 0.02 0.03 4.20 0.11 0.13 0.416 0.009 0.008  307.78842  355.24214   507.86463 1  0.52990  1.55810 1 0 
442436217623 247.6117099636 -27.4144293514 16.705339431762695 0.0099200000986456888 15.885999679565430 0.0067599997855722904 15.055839538574219 0.0056500001810491085 14.556360244750977 0.0059899999760091305 14.027680397033691 0.0055499998852610588 19.93999 2.77493 gcs   -6.85180 2.77493 -18.72581 2.77493 1 1 0.020 0.010 0.010 2519.0  95.0  95.0 -2.67 0.02 0.02 3.96 0.01 0.26 0.244 0.022 0.004  135.03562  183.98601   221.72635 1  0.09051 -0.03927 1 0 
442435872901 245.5641593501 -27.6259555516 15.617389678955078 0.0050099999643862247 14.795680046081543 0.0034099998883903027 14.020030021667480 0.0032399999909102917 13.432149887084961 0.0026100000832229853 12.972620010375977 0.0024900001008063555 22.84341 1.33872 gps1 -12.01540 1.29312 -19.42811 1.35576 0 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23 0.02 0.02 4.14 0.14 0.18 0.315 0.013 0.018  365.96689  501.78307   760.14422 0 -0.89984  0.05243 1 0 
442435955200 246.2104179101 -27.4409512671 15.879810333251953 0.0058200000785291195 14.967650413513184 0.0037100000772625208 14.107460021972656 0.0032299999147653580 13.501279830932617 0.0027499999850988388 12.989660263061523 0.0024200000334531069 24.78736 2.74964 gcs   -3.53745 2.74964 -24.53365 2.74964 1 0 0.050 0.020 0.010 2843.0 144.0  49.0 -2.23 0.06 0.06 4.14 0.26 0.18 0.315 0.033 0.014  671.85625 1229.78349  1459.29817 1  1.48041 -1.14388 1 0 
442435958729 246.2448634437 -27.4690281735 16.242860794067383 0.0071999998763203621 15.416009902954102 0.0047699999995529652 14.587070465087891 0.0042500002309679985 13.942390441894531 0.0037100000772625208 13.476860046386719 0.0035000001080334187 16.47388 2.75886 gcs   -5.69832 2.75886 -15.45697 2.75886 1 0 0.030 0.020 0.020 2682.0 145.0 145.0 -2.43 0.02 0.02 4.01 0.13 0.29 0.283 0.022 0.046 3245.29505  415.12225  1007.25504 1  0.95019  1.59120 1 0 
442435881480 245.3873450591 -27.7052290190 14.964460372924805 0.0035800000187009573 14.309080123901367 0.0026799999177455902 13.612540245056152 0.0025599999353289604 13.020629882812500 0.0020900000818073750 12.612689971923828 0.0019300000276416540 28.71906 2.43697 gps1 -16.41850 1.89711 -23.56305 2.65985 1 0 0.075 0.015 0.025 2967.0  64.0  89.0 -2.02 0.03 0.01 4.18 0.11 0.16 0.369 0.014 0.006  204.53840  236.72009   380.04353 1 -2.25443 -0.57212 0 1 
442436130451 244.7000961673 -27.5099222053 18.147970199584961 0.0290099997073411907 17.132949829101562 0.0166800003498792648 16.135549545288086 0.0134199997410178185 15.363860130310059 0.0114799998700618744 14.797920227050781 0.0113399997353553755 28.46438 2.94263 gcs  -10.29124 2.94263 -26.53886 2.94263 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  146.10923  162.90991   277.58377 1 -0.32630 -0.82739 1 0 
442436182767 247.2829993188 -27.5608501935 14.885589599609375 0.0035000001080334187 14.193690299987793 0.0025700000114738941 13.535440444946289 0.0023300000466406345 12.987179756164551 0.0019900000188499689 12.579330444335938 0.0018100000452250240 27.05504 2.59988 hsoy  -6.55477 2.58383 -26.24900 2.60088 1 0 0.075 0.005 0.025 2967.0  19.0  89.0 -2.02 0.01 0.01 4.18 0.09 0.16 0.369 0.014 0.027  229.47275  172.66722   229.57160 1  0.21811 -1.87178 1 0 
442436473290 245.7741072937 -27.1844551541 15.500610351562500 0.0045900000259280205 14.721070289611816 0.0032299999147653580 14.007809638977051 0.0029700000304728742 13.452079772949219 0.0026400000788271427 13.040869712829590 0.0023900000378489494 20.02880 2.69497 gcs   -9.25369 2.69497 -17.76294 2.69497 1 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23 0.02 0.02 4.14 0.14 0.18 0.315 0.013 0.018  126.89109  234.80841   325.71815 1  0.01815  0.52080 1 0 
442436317662 245.4964682638 -27.3116598272 15.019740104675293 0.0037400000728666782 14.218480110168457 0.0025299999397248030 13.493689537048340 0.0023099998943507671 12.944219589233398 0.0019700000993907452 12.498250007629395 0.0016899999463930726 27.60545 2.01494 gps1 -15.28324 2.19869 -22.98877 1.92815 1 1 0.075 0.005 0.025 2967.0  19.0  89.0 -2.02 0.01 0.01 4.18 0.09 0.16 0.369 0.014 0.027  525.37356  506.25677   665.56486 1 -1.54388 -0.46492 1 0 
442436397916 246.1853349054 -27.3177418152 15.254249572753906 0.0041499999351799488 14.338899612426758 0.0027099999133497477 13.451939582824707 0.0022799998987466097 12.718040466308594 0.0016899999463930726 12.225419998168945 0.0013800000306218865 16.00466 2.69155 gcs   -7.80462 2.69155 -13.97272 2.69155 1 0 0.080 0.010 0.020 2987.0  39.0  69.0 -1.98 0.03 0.01 4.17 0.08 0.17 0.383 0.028 0.013 2371.48351 2547.46209  2945.45953 1  0.37846  1.41923 1 0 
442436452448 246.7610892364 -27.2001986213 17.504819869995117 0.0159200001507997513 16.444520950317383 0.0090300003066658956 15.536020278930664 0.0074000000022351742 14.892490386962891 0.0076999999582767487 14.361479759216309 0.0065899998880922794 21.13513 2.76738 gcs   -9.94904 2.76738 -18.64699 2.76738 1 1 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67 0.07 0.02 3.96 0.01 0.06 0.244 0.015 0.004 2874.01992 2382.06851   994.21982 1 -0.63364  0.31456 1 0 
442437609752 244.9160972437 -26.4625281781 18.455759048461914 0.0315999984741210938 17.068279266357422 0.0141599997878074646 16.050369262695312 0.0102399997413158417 15.455140113830566 0.0121799996122717857 14.811019897460938 0.0092599997296929359 22.90107 2.42222 gcs   -7.14825 2.42222 -21.75687 2.42222 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  112.91957   88.83605   125.77943 1  0.47766 -0.45493 1 0 
442438427450 246.7590044678 -25.7096648651 16.826650619506836 0.0108500001952052116 15.792149543762207 0.0060399998910725117 14.770480155944824 0.0045500001870095730 13.989419937133789 0.0036299999337643385 13.336730003356934 0.0031600000802427530 20.74964 2.70718 gcs   -4.11801 2.70718 -20.33690 2.70718 1 1 0.030 0.010 0.010 2682.0 157.0  39.0 -2.43 0.22 0.22 4.01 0.06 0.27 0.283 0.035 0.035 2826.12121 3097.67875  2494.27041 1  1.19680 -0.38185 1 0 
442438363084 245.3837758945 -25.9609929109 18.571119308471680 0.0443800017237663269 17.317739486694336 0.0200500003993511200 16.145559310913086 0.0127999996766448021 15.444669723510742 0.0109299998730421084 14.739210128784180 0.0105799995362758636 28.33432 2.92963 gcs   -2.64161 2.92963 -28.21091 2.92963 1 1 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  187.84357  146.06036   118.73941 1  1.91986 -2.36021 0 1 
442438414781 245.7923517707 -25.6789574070 15.326290130615234 0.0043000001460313797 14.455670356750488 0.0028299998957663774 13.578160285949707 0.0023799999617040157 12.919019699096680 0.0017399999778717756 12.441679954528809 0.0016700000269338489 20.27485 1.78067 gps1  -9.52234 1.77565 -17.89957 1.78209 1 0 0.070 0.010 0.020 2946.0  43.0  77.0 -2.06 0.00 0.00 4.18 0.11 0.14 0.358 0.016 0.017 1488.40367 1684.79617  2030.21128 1 -0.52733  0.11093 1 0 
442438525173 245.2613365687 -25.6655878597 15.304900169372559 0.0045799999497830868 14.558839797973633 0.0032099999953061342 13.753219604492188 0.0027099999133497477 13.144800186157227 0.0020600000862032175 12.683870315551758 0.0020099999383091927 12.28682 2.14152 gps1  -7.01320 2.60000 -10.08865 1.88033 1 0 0.060 0.010 0.020 2900.0  51.0  86.0 -2.15 0.02 0.02 4.16 0.12 0.16 0.335 0.011 0.018  598.42517  866.52810   903.81622 1  0.61032  1.70823 1 0 
442439299213 248.4580482075 -25.4768302371 15.362400054931641 0.0045400001108646393 14.527159690856934 0.0032099999953061342 13.692819595336914 0.0023300000466406345 12.940560340881348 0.0014100000262260437 12.491069793701172 0.0016199999954551458 26.34685 1.94667 gcs   -6.59344 1.94667 -25.50849 1.94667 1 0 0.070 0.010 0.020 2946.0  43.0  77.0 -2.06 0.00 0.00 4.18 0.11 0.14 0.358 0.016 0.017 1606.44083 1691.95847  2025.72861 1 -0.17645 -1.13337 1 0 
442438270669 244.5238192454 -25.8174351692 15.705809593200684 0.0051699997857213020 14.775730133056641 0.0033499998971819882 13.881710052490234 0.0028099999763071537 13.120360374450684 0.0023900000378489494 12.582859992980957 0.0017600000137463212 15.92941 2.21228 gcs  -10.58945 2.21228 -11.89999 2.21228 1 0 0.060 0.010 0.015 2900.0  51.0  65.0 -2.15 0.02 0.02 4.16 0.12 0.16 0.335 0.023 0.018 2303.06072 2565.16993  2909.67937 1 -1.05054  1.78810 0 1 
442438415477 245.6597640622 -25.6838575082 16.498859405517578 0.0085899997502565384 15.581089973449707 0.0053099999204277992 14.716259956359863 0.0044200001284480095 14.064820289611816 0.0035500000230967999 13.510569572448730 0.0035200000274926424 20.70145 2.70656 gcs  -10.54571 2.70656 -17.81399 2.70656 1 1 0.030 0.010 0.010 2682.0 157.0  39.0 -2.43 0.22 0.22 4.01 0.06 0.27 0.283 0.035 0.035 2775.31998 1265.56748  1020.97073 1 -0.72963  0.12673 1 0 
442438371086 244.8554577191 -25.7040758043 15.833749771118164 0.0054399999789893627 14.980779647827148 0.0036500000860542059 14.098790168762207 0.0030499999411404133 13.359120368957520 0.0024500000290572643 12.877960205078125 0.0019799999427050352 19.56406 2.21352 gcs   -9.15635 2.21352 -17.28912 2.21352 1 1 0.050 0.020 0.020 2843.0 144.0 100.0 -2.23 0.06 0.02 4.14 0.26 0.18 0.315 0.013 0.014 1266.13867 1559.56975  2190.17452 1 -0.60145  0.64442 1 0 
442438394724 244.7064419005 -25.6972704277 17.030359268188477 0.0110799996182322502 16.086639404296875 0.0068799997679889202 15.163149833679199 0.0054600001312792301 14.467379570007324 0.0052700000815093517 13.972720146179199 0.0046799997799098492 22.86463 2.24800 gcs  -10.41813 2.24800 -20.35322 2.24800 1 0 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67 0.07 0.02 3.96 0.01 0.06 0.244 0.015 0.004  549.44264  454.02238   649.99142 1 -0.98725  0.09510 1 0 
442438547869 246.0672988268 -25.7409323634 16.719310760498047 0.0106600001454353315 15.836330413818359 0.0067799999378621578 14.962369918823242 0.0054999999701976776 14.314499855041504 0.0049399998970329762 13.757419586181641 0.0045599997974932194 19.64802 2.72224 gcs   -4.78437 2.72224 -19.05661 2.72224 0 0 0.020 0.020 0.020 2519.0 202.0 202.0 -2.67 0.12 0.12 3.96 0.01 0.32 0.244 0.004 0.004  599.06775  835.65957  1119.13562 0  0.78388 -0.20478 1 0 
442438457584 245.9421851932 -25.5922176481 17.744380950927734 0.0210800003260374069 16.454420089721680 0.0092599997296929359 15.399860382080078 0.0067500001750886440 14.699219703674316 0.0054399999789893627 14.056929588317871 0.0055800001136958599 19.24643 2.75211 gcs   -9.29400 2.75211 -16.85368 2.75211 1 1 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67 0.07 0.02 3.96 0.01 0.06 0.244 0.015 0.004 2212.19249 1918.28739  1084.07638 1 -0.39116  0.30804 1 0 
442438474061 247.8966357862 -25.7073154633 16.292810440063477 0.0076600001193583012 15.345809936523438 0.0047699999995529652 14.491900444030762 0.0038900000508874655 13.946249961853027 0.0035500000230967999 13.406100273132324 0.0030400000978261232 20.11308 3.31732 gcs   -6.23181 3.31732 -19.12330 3.31732 1 0 0.030 0.020 0.020 2682.0 145.0 145.0 -2.43 0.02 0.02 4.01 0.13 0.29 0.283 0.022 0.046 2755.33205  449.17061  1052.16163 1 -0.02023  0.27913 1 0 
442439190711 244.4158406327 -25.4473162556 14.915459632873535 0.0037599999923259020 14.147709846496582 0.0024900001008063555 13.428480148315430 0.0017199999419972301 12.853480339050293 0.0017800000496208668 12.444210052490234 0.0011299999896436930 21.79006 1.99792 gcs   -6.53457 1.99792 -20.78716 1.99792 1 1 0.080 0.010 0.030 2987.0  39.0  99.0 -1.98 0.03 0.03 4.17 0.08 0.17 0.383 0.010 0.013  342.89027  422.15416   690.59169 1  0.44935 -0.02049 1 0 
442441634192 247.0199196898 -24.8432229023 16.480140686035156 0.0082499999552965164 15.123419761657715 0.0042900000698864460 13.866700172424316 0.0025400000158697367 13.066780090332031 0.0015500000445172191 12.301850318908691 0.0015000000130385160 27.23286 1.94920 gcs   -3.38539 1.94920 -27.02162 1.94920 1 1 0.050 0.020 0.010 2843.0 144.0  49.0 -2.23 0.06 0.06 4.14 0.26 0.18 0.315 0.033 0.014 7204.49210 8167.07307 10187.12809 1  0.73504 -1.79225 1 0 
442440402308 246.9499752358 -24.9537580317 15.530070304870605 0.0050300001166760921 14.478489875793457 0.0029800001066178083 13.503089904785156 0.0021500000730156898 12.693920135498047 0.0012300000526010990 12.122859954833984 0.0013399999588727951 23.02705 1.94626 gcs   -5.68862 1.94626 -22.31333 1.94626 1 0 0.075 0.015 0.025 2967.0  64.0  89.0 -2.02 0.03 0.01 4.18 0.11 0.16 0.369 0.014 0.006 4392.81760 4699.91792  5293.78403 1  0.01384 -0.84669 1 0 
442438590315 244.2804747150 -25.6753953113 16.080200195312500 0.0064500002190470695 15.261300086975098 0.0044800001196563244 14.462800025939941 0.0038399999029934406 13.822649955749512 0.0035099999513477087 13.353549957275391 0.0031300000846385956 22.81367 2.22366 gcs   -8.92887 2.22366 -20.99378 2.22366 1 0 0.030 0.020 0.020 2682.0 145.0 145.0 -2.43 0.02 0.02 4.01 0.13 0.29 0.283 0.022 0.046 1617.88089  517.18809   730.89354 1 -0.53280 -0.07528 1 0 
442440720717 244.3036450857 -25.1453544229 17.282020568847656 0.0127100003883242607 16.196449279785156 0.0072699999436736107 15.212889671325684 0.0048600002191960812 14.607299804687500 0.0062400000169873238 13.971480369567871 0.0031999999191612005 24.46564 2.02262 gcs   -4.06247 2.02262 -24.12600 2.02262 1 0 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67 0.07 0.02 3.96 0.01 0.06 0.244 0.015 0.004 1168.25954  939.95454   567.99394 1  1.25071 -0.66292 1 0 
442440911925 244.5495468443 -25.0816730005 17.598909378051758 0.0155499996617436392 16.506820678710938 0.0087500000372529030 15.485619544982910 0.0059899999760091305 14.772029876708984 0.0076999999582767487 14.126700401306152 0.0035800000187009573 23.03251 2.03625 gcs   -5.42768 2.03625 -22.38386 2.03625 1 1 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67 0.07 0.02 3.96 0.01 0.06 0.244 0.015 0.004 3031.67227 2581.01169  1309.03672 1  1.07864 -0.59781 1 0 
442442306746 249.2814018410 -24.5443679907 16.954690933227539 0.0104200001806020737 15.577480316162109 0.0050900001078844070 14.292480468750000 0.0028599998913705349 13.295260429382324 0.0021899999119341373 12.558890342712402 0.0016599999507889152 22.48733 1.84754 gcs  -10.43931 1.84754 -19.91735 1.84754 1 0 0.030 0.020 0.020 2682.0 145.0 145.0 -2.43 0.02 0.02 4.01 0.13 0.29 0.283 0.022 0.046 8359.72146 7969.35262  9431.40878 1 -1.39586  0.16002 1 0 
442442990167 247.6274872618 -24.2270862534 16.194200515747070 0.0064900000579655170 14.993209838867188 0.0037499999161809679 13.981619834899902 0.0023600000422447920 13.316559791564941 0.0018899999558925629 12.705739974975586 0.0024300001095980410 21.12321 1.95202 gcs    0.75034 1.95202 -21.10988 1.95202 1 0 0.050 0.020 0.010 2843.0 144.0  49.0 -2.23 0.06 0.06 4.14 0.26 0.18 0.315 0.033 0.014 2850.00261 3677.21215  4548.28661 1  2.24977 -0.31495 0 1 
442442470574 247.9984388144 -24.6743601088 18.657659530639648 0.0321400016546249390 17.432470321655273 0.0180900003761053085 16.179580688476562 0.0114599997177720087 15.015729904174805 0.0072099999524652958 14.477199554443359 0.0103200003504753113 13.33382 2.03462 gcs   -5.25245 2.03462 -12.25572 2.03462 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  817.66897  780.45176   777.73588 1  0.18945  1.75453 1 0 
442441623974 247.1246551585 -24.9017796596 18.003599166870117 0.0210699997842311824 16.689250946044922 0.0110600003972649557 15.557539939880371 0.0081500001251697540 14.619990348815918 0.0047100000083446503 13.873609542846680 0.0046100001782178879 15.12689 1.98380 gcs   -9.13219 1.98380 -12.05927 1.98380 1 1 0.020 0.005 0.005 2519.0 239.0 239.0 -2.67 0.38 0.38 3.96 0.06 0.06 0.244 0.052 0.052 3405.05605 3515.26897  2431.50771 1 -1.06758  1.70918 0 1 
442436735444 245.3305181470 -27.0593615444 19.588830947875977 0.0903000012040138245 17.950269699096680 0.0312599986791610718 16.774999618530273 0.0197400003671646118 15.981820106506348 0.0206099990755319595 15.260890007019043 0.0154200000688433647 13.68802 3.27380 gcs   -6.09336 3.27380 -12.25695 3.27380 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08 0.03 0.03 4.06 0.01 0.02 0.189 0.004 0.003  475.54277  406.47561   306.72284 1  0.78385  1.79954 1 0 
442437956147 245.8417525841 -26.1654484234 16.815809249877930 0.0113399997353553755 15.867039680480957 0.0067099998705089092 15.018619537353516 0.0055800001136958599 14.448510169982910 0.0047200000844895840 13.792630195617676 0.0045099998824298382 17.03645 2.72405 gcs   -8.57716 2.72405 -14.71982 2.72405 1 1 0.020 0.010 0.010 2519.0  95.0  95.0 -2.67 0.02 0.02 3.96 0.01 0.26 0.244 0.022 0.004  363.09300  489.66113   746.82442 1 -0.40501  0.57685 1 0 


==> datafile10d.txt <==
Title: Very Low-Mass Stars and Brown Dwarfs in Upper Scorpius using Gaia 
       Dr1: Mass Function, Disks and Kinematics 
Authors: Cook N.J., Scholz A., Jayawardhana R. 
Table: C sample sources with ZYJHK photometry from the DR10 no Red no HK
================================================================================
Byte-by-byte Description of file: datafile10d.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label     Explanations
--------------------------------------------------------------------------------
   1- 12 I12    ---       UID          Unique identifier (1)
  14- 27 F14.10 deg       RAdeg        Right Ascension in decimal degrees (J2000)
  29- 42 F14.10 deg       DEdeg        Declination in decimal degrees (J2000)
  44- 61 F18.15 mag       Zmag         UKIDSS Z magnitude
  63- 83 F21.19 mag     e_Zmag         uncertainty in Zmag
  85-102 F18.15 mag       Ymag         UKIDSS Y magnitude
 104-124 F21.19 mag     e_Ymag         uncertainty in Ymag
 126-143 F18.15 mag       Jmag         UKIDSS J magnitude
 145-165 F21.19 mag     e_Jmag         uncertainty in Jmag
 167-184 F18.15 mag       Hmag         UKIDSS H magnitude
 186-206 F21.19 mag     e_Hmag         uncertainty in Hmag
 208-225 F18.15 mag       Kmag         K magnitude
 227-247 F21.19 mag     e_Kmag         uncertainty in Kmag
 249-256 F8.5   mas/yr    pm           Most precise proper motion
 258-264 F7.5   mas/yr  e_pm           Uncertainty in pm
 266-269 A4     ---     r_pm           Reference for pm (2)
 271-279 F9.5   mas/yr    pmRA         Most precise proper motion in RA
 281-287 F7.5   mas/yr  e_pmRA         Uncertainty in pmRA
 289-297 F9.5   mas/yr    pmDE         Most precise proper motion in DE
 299-305 F7.5   mas/yr  e_pmDE         Uncertainty in pmDE
 307-307 I1     ---       WISE         Has WISE photometry (3)
 309-309 I1     ---       Disk         Flagged as having a disc (3) (4)
 311-315 F5.3   solMass   MassFit      Best {chi}^2^ fit for mass
 317-321 F5.3   solMass   bMassFit     Lower uncertainty bound in MassFit
 323-327 F5.3   solMass   BMassFit     Upper uncertainty bound in MassFit
 329-334 F6.1   K         TeffFit      Best {chi}^2^ fit for effective temperature
 336-340 F5.1   K         bTeffFit     Lower uncertainty bound in TeffFit
 342-346 F5.1   K         BTeffFit     Upper uncertainty bound in TeffFit
 348-352 F5.2   solLum    LumFit       Best {chi}^2^ fit for luminosity
 354-358 F5.2   solLum    bLumFit      Lower uncertainty bound in LumFit
 360-364 F5.2   solLum    BLumFit      Upper uncertainty bound in LumFit
 366-369 F4.2   [cm/s2]   log(g)Fit    Best {chi}^2^ fit for surface gravity
 371-374 F4.2   [cm/s2]   blog(g)Fit   Lower uncertainty bound in log(g)Fit
 376-379 F4.2   [cm/s2]   Blog(g)Fit   Upper uncertainty bound in log(g)Fit
 381-385 F5.3   solRad    RadFit       Best {chi}^2^ fit for radius
 387-391 F5.3   solRad    bRadFit      Lower uncertainty bound in RadFit
 393-397 F5.3   solRad    BRadFit      Upper uncertainty bound in RadFit
 399-409 F11.5  ---       chilow       Low fit {chi}^2^
 411-421 F11.5  ---       chimid       Mid fit {chi}^2^
 423-433 F11.5  ---       chihi        High fit {chi}^2^
 435-435 I1     ---       WiseAndMass  Has WISE photometry and a mass estimate
 437-444 F8.5   ---       sigExpmRA    Sigma excess in pmRA
 446-453 F8.5   ---       sigExpmDE    Sigma excess in pmDE
 455-455 I1     ---       fnpmout      Not an outlier in pm; 2{sigma} (3)
 457-457 I1     ---       fpmout       Is an outlier in pm; 2{sigma} (3)
--------------------------------------------------------------------------------
Note (1): Of this merged detection as assigned by merge algorithm. ID is unique
          over entire WSA via program ID prefix.
Note (2):
    hsoy = Hot Stuff for One Year (HSOY) catalog (Altmann et al. 2017 [2017A&A...600L...4A])
    gps1 = Gaia-PS1-SDSS (GPS1) catalog (Tian et al. 2017 [2017ApJS..232....4T])
     gcs = The UKIRT Infrared Deep Sky Survey (UKIDSS) catalog (Lawrence et al. 2007 [2007MNRAS.379.1599L])
    ucac = UCAC5: New Proper Motions Using Gaia DR1 catalog (Zacharias et al. 2017 [2017AJ....153..166Z])
Note (3):
    1 = true;
    0 = false.
Note (4): Dawson et al. 2013 [2013MNRAS.429..903D] WISE W1-W2 or WISE W3 disc.
--------------------------------------------------------------------------------
442432615269 247.1012786928 -27.0438891664 14.780619621276855 0.0032699999865144491 13.953080177307129 0.0021800000686198473 13.148679733276367 0.0019700000993907452 12.533720016479492 0.0015500000445172191 12.102569580078125 0.0013000000035390258 24.20658 2.80392 gps1  -8.06033 2.64890 -22.82520 2.82266 1 0 0.100 0.020 0.030 3050.0  64.0  81.0 -1.87  0.02  0.03 4.20 0.11 0.13 0.416 0.009 0.008  1038.90027  1214.53015  1481.39593 1  0.20880 -1.16325 1 0 
442432633321 246.6286829679 -27.0796521736 12.773739814758301 0.0012400000123307109 12.401809692382812 0.0010300000431016088 11.835180282592773 0.0010400000028312206 11.352270126342773 0.0008099999977275729 10.942139625549316 0.0006699999794363976 11.95535 1.70000 ucac  -8.70001 1.70000  -8.20001 1.70000 1 0 0.300 0.300 0.300 3363.0  11.0  11.0 -1.23  0.11  0.06 4.21 0.06 0.12 0.713 0.090 0.052  1379.68798   257.59073   952.27043 1  0.04509  1.45036 1 0 
442432892979 247.8278362571 -27.1830257693 13.489290237426758 0.0017399999778717756 12.925740242004395 0.0013500000350177288 12.288570404052734 0.0012700000079348683 11.793419837951660 0.0009899999713525176 11.374050140380859 0.0008200000156648457 20.31143 1.45535 gps1 -10.21780 1.18346 -17.55422 1.53660 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006   107.76513   162.76936  1720.72536 1 -1.07228  0.28428 1 0 
442432890085 247.9391458191 -27.2999956213 14.439100265502930 0.0027499999850988388 13.716369628906250 0.0019799999427050352 12.955200195312500 0.0017500000540167091 12.342989921569824 0.0013299999991431832 11.901419639587402 0.0011200000299140811 21.17130 1.49653 gps1  -8.17537 1.16506 -19.52914 1.54732 1 0 0.110 0.010 0.040 3075.0  30.0  94.0 -1.82  0.06  0.06 4.20 0.07 0.13 0.435 0.003 0.003   824.28433  1087.60644  1023.73046 1 -0.54641 -0.48940 1 0 
442433870899 245.3585455517 -29.1133232846 13.489620208740234 0.0018299999646842480 13.078900337219238 0.0014799999771639705 12.540679931640625 0.0015099999727681279 11.901339530944824 0.0010900000343099236 11.574239730834961 0.0009399999980814756 23.04175 1.73462 gps1 -17.56539 1.56136 -14.91239 1.94967 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010   151.53231   107.18858   407.55118 1 -3.03548  0.90138 0 1 
442433908600 244.4836978982 -28.9444750931 14.006560325622559 0.0023699998855590820 13.390930175781250 0.0017099999822676182 12.759380340576172 0.0017199999419972301 12.279330253601074 0.0013299999991431832 11.913269996643066 0.0011800000211223960 25.19141 2.07505 gps1  -8.48981 2.04283 -23.71772 2.07914 1 0 0.130 0.040 0.040 3118.0   3.0  87.0 -1.72  0.04  0.04 4.20 0.08 0.13 0.475 0.006 0.042   307.61538   156.67194   106.83313 1  0.38677 -1.32231 1 0 
442433946632 245.9913755731 -28.7760334791 12.768139839172363 0.0013599999947473409 12.408630371093750 0.0011299999896436930 11.845020294189453 0.0010799999581649899 11.379630088806152 0.0008399999933317304 10.981679916381836 0.0006999999750405550 20.46266 1.50000 ucac  -1.60000 1.50000 -20.40001 1.50000 1 0 0.300 0.300 0.300 3363.0  11.0  11.0 -1.23  0.11  0.06 4.21 0.06 0.12 0.713 0.090 0.052  1570.11746   338.28919   831.35149 1  1.19650 -0.61846 1 0 
442434036452 247.8650500689 -28.8892021538 18.585220336914062 0.0421800017356872559 17.332710266113281 0.0220999997109174728 16.376029968261719 0.0152799999341368675 15.689889907836914 0.0142500000074505806 15.094099998474121 0.0128699997439980507 26.58687 3.08482 gcs   -8.49619 3.08482 -25.19279 3.08482 1 1 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003   280.41068   182.43533    75.07543 1 -0.66151 -1.73060 1 0 
442434069140 246.4630580500 -28.7209232192 12.936869621276855 0.0013399999588727951 12.570839881896973 0.0011500000255182383 12.003479957580566 0.0011099999537691474 11.512680053710938 0.0008099999977275729 11.077409744262695 0.0006699999794363976 17.91490 1.07848 gps1  -9.38097 0.98720 -15.26240 1.11101 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076   625.46898  1448.27423   134.75955 1 -0.71195  1.15249 1 0 
442434070199 246.3243974472 -28.7654480973 14.887789726257324 0.0034600000362843275 14.193530082702637 0.0025899999309331179 13.439399719238281 0.0022799998987466097 12.839550018310547 0.0016899999463930726 12.423390388488770 0.0014600000577047467 21.36833 2.27984 gps1  -9.80774 2.02375 -18.98456 2.34347 1 0 0.080 0.010 0.030 2987.0  39.0  99.0 -1.98  0.03  0.03 4.17 0.08 0.17 0.383 0.010 0.013   394.37860   467.88453   710.40962 1 -0.75290  0.24443 1 0 
442434159292 247.3867992629 -28.8318932507 16.057729721069336 0.0066999997943639755 15.082960128784180 0.0042300000786781311 14.295869827270508 0.0035999999381601810 13.773130416870117 0.0030600000172853470 13.295920372009277 0.0028500000480562449 17.92399 2.87957 gcs   -6.11288 2.87957 -16.84940 2.87957 1 0 0.040 0.010 0.010 2768.0  69.0  59.0 -2.35  0.06  0.06 4.11 0.23 0.19 0.292 0.031 0.037   748.30715   465.05742   948.68443 1 -0.10017  0.29162 1 0 
442434150453 245.5407443496 -28.7657567651 13.284020423889160 0.0017600000137463212 12.834259986877441 0.0013399999588727951 12.279390335083008 0.0013000000035390258 11.777540206909180 0.0010100000072270632 11.416959762573242 0.0008599999709986150 14.54034 1.12163 gps1  -6.20963 1.28609 -13.14770 1.08154 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036   126.04644    53.28302  1528.50529 1  0.11361  1.29630 1 0 
442434302969 245.8798673000 -28.5154099598 13.083209991455078 0.0015099999727681279 12.661780357360840 0.0012300000526010990 12.006130218505859 0.0011699999449774623 11.334750175476074 0.0008099999977275729 11.024200439453125 0.0006900000153109431 10.58406 1.13909 gps1  -3.16689 0.81856 -10.09917 1.16585 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076   633.76312  1556.50988   254.42459 1  0.90079  2.26469 0 1 
442434310039 246.8671232536 -28.5776160754 13.602999687194824 0.0018299999646842480 13.236539840698242 0.0015999999595806005 12.644809722900391 0.0015099999727681279 11.986729621887207 0.0010600000387057662 11.683770179748535 0.0009399999980814756 20.01046 2.14728 hsoy  -4.03067 2.18720 -19.60031 2.14557 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010   232.46007   249.60475   100.66781 1  0.57500 -0.28327 1 0 
442434300687 245.8798400779 -28.6549624510 13.597960472106934 0.0019300000276416540 13.044280052185059 0.0014700000174343586 12.422960281372070 0.0014199999859556556 11.939490318298340 0.0010900000343099236 11.568400382995605 0.0009299999801442028 20.80070 2.17021 gps1  -5.69387 1.66768 -20.00623 2.20591 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010    78.61465    72.82914   419.13940 1  0.46896 -0.51882 1 0 
442434304376 245.8102310119 -28.5994422054 13.071209907531738 0.0014799999771639705 12.621399879455566 0.0011899999808520081 11.996410369873047 0.0011500000255182383 11.453869819641113 0.0008500000112690032 11.116959571838379 0.0007200000109151006 26.00680 1.51018 gps1  -0.10964 1.41882 -26.00657 1.51018 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076   324.74328  1754.36885    60.91906 1  1.18737 -1.25278 1 0 
442434343035 244.9927662488 -28.5410545403 18.736379623413086 0.0471099987626075745 17.288099288940430 0.0176100004464387894 16.180210113525391 0.0134300002828240395 15.393810272216797 0.0120400004088878632 14.742770195007324 0.0097099998965859396 25.84179 3.02927 gcs  -10.54416 3.02927 -23.59277 3.02927 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003   226.71730   179.58160   138.58656 1 -0.37537 -1.22698 1 0 
442434534705 245.8790752434 -28.3845240964 13.924909591674805 0.0022700000554323196 13.465120315551758 0.0018500000005587935 12.858289718627930 0.0017399999778717756 12.140199661254883 0.0012199999764561651 11.885930061340332 0.0011299999896436930 32.02143 1.46367 gps1 -22.74940 1.11859 -22.53523 1.74655 1 0 0.130 0.040 0.040 3118.0   3.0  87.0 -1.72  0.04  0.04 4.20 0.08 0.13 0.475 0.006 0.042   352.51819   320.45128   166.29583 1 -4.16917 -0.67386 0 1 
442434515616 245.5136043514 -28.5501779674 13.498749732971191 0.0018200000049546361 13.036359786987305 0.0014600000577047467 12.405699729919434 0.0014199999859556556 11.718799591064453 0.0009899999713525176 11.425290107727051 0.0008999999845400453 15.46244 1.16574 gps1  -8.86897 1.30645 -12.66603 1.09014 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006   197.73999   301.50083  1299.27758 1 -0.45215  1.65042 1 0 
442434642369 247.8535145561 -28.3258960540 13.356820106506348 0.0016499999910593033 12.995800018310547 0.0014199999859556556 12.424539566040039 0.0013599999947473409 11.873579978942871 0.0009899999713525176 11.550180435180664 0.0008900000248104334 22.96568 2.15984 hsoy  -7.86424 2.14290 -21.57721 2.16208 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006   213.31467   308.60672   948.18423 1 -0.49668 -0.67518 1 0 
442434534914 245.9244222292 -28.3369188597 15.330719947814941 0.0046399999409914017 14.606430053710938 0.0033199999015778303 13.837659835815430 0.0028899998869746923 13.213239669799805 0.0022899999748915434 12.761210441589355 0.0019900000188499689 26.21625 2.79869 gps1 -10.19283 2.99008 -24.15363 2.76321 1 0 0.060 0.010 0.020 2900.0  51.0  86.0 -2.15  0.02  0.02 4.16 0.12 0.16 0.335 0.011 0.018   437.87564   563.66576   695.99198 1 -0.54679 -0.93723 1 0 
442434634141 244.8499527958 -28.3104327587 15.289199829101562 0.0044700000435113907 14.520480155944824 0.0030000000260770321 13.785820007324219 0.0027600000612437725 13.313059806823730 0.0024399999529123302 12.897749900817871 0.0022499999031424518 24.30347 1.37681 gps1  -8.85086 1.76079 -22.63451 1.30820 1 0 0.060 0.010 0.020 2900.0  51.0  86.0 -2.15  0.02  0.02 4.16 0.12 0.16 0.335 0.011 0.018    89.69008   155.11490   261.32841 1  0.27560 -0.77878 1 0 
442434755891 247.3878927693 -28.2473416638 13.467069625854492 0.0017399999778717756 13.112839698791504 0.0015000000130385160 12.532279968261719 0.0014499999815598130 12.031410217285156 0.0010900000343099236 11.608670234680176 0.0009599999757483602 10.26037 1.13510 gps1  -6.13344 0.92448  -8.22533 1.23680 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010   179.74801   141.88694   289.54040 1 -0.15559  2.12222 0 1 
442434694492 246.4595728774 -28.3438648771 13.742899894714355 0.0019399999873712661 13.239780426025391 0.0015899999998509884 12.603230476379395 0.0015000000130385160 12.298119544982910 0.0012600000482052565 11.659259796142578 0.0009399999980814756 19.25320 1.46023 gps1  -6.70023 1.10264 -18.04973 1.50285 1 0 0.150 0.020 0.050 3159.0  44.0  93.0 -1.64  0.05  0.05 4.20 0.08 0.13 0.509 0.001 0.008   376.13490   343.10202   434.69350 1 -0.28624  0.46604 1 0 
442434711910 246.5418368108 -28.3781082516 15.483759880065918 0.0047599999234080315 14.781479835510254 0.0036700000055134296 14.063469886779785 0.0032699999865144491 13.507590293884277 0.0026599999982863665 13.103679656982422 0.0024600001052021980 23.12800 2.07281 gps1  -1.83117 2.24893 -23.05539 2.07166 1 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23  0.02  0.02 4.14 0.14 0.18 0.315 0.013 0.018    93.97590   117.83266   242.00517 1  0.67117 -0.68424 1 0 
442434756758 247.4339030318 -28.3664581257 14.144669532775879 0.0023900000378489494 13.722720146179199 0.0020200000144541264 13.104069709777832 0.0019199999514967203 12.501529693603516 0.0014100000262260437 12.118120193481445 0.0013099999632686377 21.96324 1.62367 gps1 -11.98338 1.25147 -18.40604 1.75782 1 0 0.110 0.010 0.040 3075.0  30.0  94.0 -1.82  0.06  0.06 4.20 0.07 0.13 0.435 0.003 0.003   176.59550   230.65889   210.77447 1 -2.59671 -0.12679 0 1 
442434748702 245.5876722151 -28.3501424012 13.329799652099609 0.0017800000496208668 12.755279541015625 0.0012900000438094139 12.171719551086426 0.0012499999720603228 11.764369964599609 0.0010100000072270632 11.333390235900879 0.0008399999933317304 17.13710 1.06358 gps1  -8.34576 1.04602 -14.96758 1.06899 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036   310.68207   196.44767  1146.78189 1 -0.11297  0.94791 1 0 
442435127298 247.6612150658 -28.1566641616 13.422140121459961 0.0017600000137463212 13.036170005798340 0.0014600000577047467 12.457590103149414 0.0013899999903514979 11.806170463562012 0.0010199999669566751 11.591099739074707 0.0009500000160187484 14.40743 2.06127 gps1  -2.56696 1.74013 -14.17691 2.07096 1 0 0.170 0.030 0.030 3197.0   5.0  55.0 -1.56  0.03  0.08 4.20 0.08 0.13 0.544 0.036 0.049   254.01208   235.85127   749.18725 1  1.22140  0.72840 1 0 
442435154774 244.7770099439 -28.0299309271 17.659650802612305 0.0201699994504451752 16.714910507202148 0.0118599999696016312 15.838890075683594 0.0103900004178285599 15.159770011901855 0.0086799999698996544 14.669919967651367 0.0100400000810623152 14.50677 2.87729 gcs  -10.07745 2.87729 -10.43510 2.87729 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003   918.61260  1311.70913  2094.19035 1 -0.51851  0.99236 1 0 
442435229095 244.8217313833 -27.8659550825 14.539540290832520 0.0030100001022219658 13.856030464172363 0.0021500000730156898 13.207989692687988 0.0020999999251216650 12.670479774475098 0.0016400000313296914 12.299839973449707 0.0015699999639764428 16.51496 2.74300 gcs   -5.78872 2.74300 -15.46721 2.74300 1 0 0.100 0.020 0.030 3050.0  64.0  81.0 -1.87  0.02  0.03 4.20 0.11 0.13 0.416 0.009 0.008   105.03934   128.24352   273.00705 1  0.59365  0.63091 1 0 
442435197195 245.8233696927 -27.9364279732 13.983400344848633 0.0022100000642240047 13.345479965209961 0.0016599999507889152 12.640589714050293 0.0015600000042468309 12.042079925537109 0.0011500000255182383 11.666330337524414 0.0010600000387057662 24.00316 2.49189 hsoy -12.90294 2.49199 -20.24021 2.49185 1 0 0.150 0.020 0.050 3159.0  44.0  93.0 -1.64  0.05  0.05 4.20 0.08 0.13 0.509 0.001 0.008   371.69813   410.92001   723.32765 1 -0.18791  0.05155 1 0 
442435522791 247.7292552840 -28.0062634263 15.140359878540039 0.0041100000962615013 14.359020233154297 0.0027999999001622200 13.629500389099121 0.0024900001008063555 13.038260459899902 0.0019900000188499689 12.623820304870605 0.0017900000093504786 16.94103 2.24461 gps1  -5.20965 1.79964 -16.12012 2.28610 1 0 0.070 0.010 0.020 2946.0  43.0  77.0 -2.06  0.00  0.00 4.18 0.11 0.14 0.358 0.016 0.017   359.51605   448.00962   631.03318 1  0.46269  0.51082 1 0 
442435426447 244.5379673906 -27.9221700124 13.542679786682129 0.0018500000005587935 12.892239570617676 0.0013500000350177288 12.257809638977051 0.0013000000035390258 11.772820472717285 0.0010100000072270632 11.390119552612305 0.0008800000068731606 31.55020 2.10378 gps1 -11.28970 1.73783 -29.46112 2.15228 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006   134.22632   202.01780  1807.21192 1 -0.57538 -2.40554 0 1 
442435426819 244.6187752776 -27.8634346812 13.672340393066406 0.0019499999471008775 13.293600082397461 0.0016199999954551458 12.730330467224121 0.0016299999551847575 12.031390190124512 0.0011500000255182383 11.819580078125000 0.0011299999896436930 14.36294 0.99060 gps1 -10.32045 0.98991  -9.98910 0.99135 1 0 0.150 0.020 0.050 3159.0  44.0  93.0 -1.64  0.05  0.05 4.20 0.08 0.13 0.509 0.001 0.008   208.18447   145.70291   184.18212 1 -0.32726  0.78275 1 0 
442435435033 245.3459991260 -27.8295543173 13.736650466918945 0.0019399999873712661 13.349849700927734 0.0016499999910593033 12.783470153808594 0.0016599999507889152 12.112170219421387 0.0011699999449774623 11.857299804687500 0.0011599999852478504 26.99855 1.55438 gps1 -19.06466 1.50885 -19.11703 1.59838 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008   131.62461   107.22503   282.93171 1 -1.70781  0.13103 1 0 
442435477814 244.4113423579 -27.9612886351 12.860059738159180 0.0013299999991431832 12.484199523925781 0.0011099999537691474 11.911219596862793 0.0010999999940395355 11.314080238342285 0.0007999999797903001 11.003310203552246 0.0007200000109151006 14.65412 1.16701 gps1 -11.46880 1.24083  -9.12195 1.03969 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076  1477.16180   466.75752   494.11016 1 -0.68760  0.94806 1 0 
442435948166 244.8236143545 -27.4444029582 13.846130371093750 0.0020699999295175076 13.456769943237305 0.0017399999778717756 12.860210418701172 0.0017199999419972301 12.173580169677734 0.0012499999720603228 11.938960075378418 0.0012300000526010990 20.31109 1.24338 gps1 -14.93406 1.12940 -13.76642 1.36538 1 0 0.130 0.040 0.040 3118.0   3.0  87.0 -1.72  0.04  0.04 4.20 0.08 0.13 0.475 0.006 0.042   327.24816   293.26226    93.19644 1 -1.68119  0.87884 1 0 
442435690222 245.9938851295 -27.5980222212 15.269470214843750 0.0041399998590350151 14.435090065002441 0.0028099999763071537 13.625180244445801 0.0025100000202655792 13.062129974365234 0.0020800000056624413 12.598239898681641 0.0018299999646842480 23.78926 2.57028 gps1  -9.93851 3.10041 -21.61377 2.44350 0 0 0.070 0.010 0.020 2946.0  43.0  77.0 -2.06  0.00  0.00 4.18 0.11 0.14 0.358 0.016 0.017   759.83826   817.81983  1081.73077 0  0.07828 -1.01370 1 0 
442435873926 245.6278382020 -27.6003639831 14.615579605102539 0.0029599999543279409 14.113519668579102 0.0023799999617040157 13.468270301818848 0.0024000001139938831 12.795900344848633 0.0017600000137463212 12.491319656372070 0.0017699999734759331 16.78846 1.13687 gps1 -11.55318 0.97164 -12.18099 1.26724 1 0 0.080 0.008 0.030 2987.0  31.0  99.0 -1.98  0.03  0.03 4.17 0.08 0.17 0.383 0.010 0.018   190.91761   292.01845   168.48848 1  0.22924  2.72913 0 1 
442435676011 244.8248157373 -27.5949184939 13.324580192565918 0.0016299999551847575 12.931639671325684 0.0013500000350177288 12.315979957580566 0.0013299999991431832 11.607740402221680 0.0009200000204145908 11.337089538574219 0.0008399999933317304 11.46301 1.04644 gps1  -3.93536 1.27818 -10.76631 1.01147 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036   245.39377   160.23926  1485.54249 1  0.80199  1.42031 1 0 
442435698054 245.0857211768 -27.5924693406 18.342609405517578 0.0326699987053871155 17.271520614624023 0.0168800000101327896 16.250459671020508 0.0134699996560811996 15.567279815673828 0.0120799997821450233 15.015649795532227 0.0136299999430775642 28.03332 3.00844 gcs   -8.74135 3.00844 -26.63561 3.00844 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003   197.08493   116.84040    65.22364 1 -0.26547 -1.36592 1 0 
442435844482 247.5217814300 -27.6527046710 13.010279655456543 0.0014199999859556556 12.609640121459961 0.0011699999449774623 12.039679527282715 0.0011200000299140811 11.419139862060547 0.0008500000112690032 11.065250396728516 0.0007200000109151006 11.13643 2.15959 ucac  -5.10001 2.00000  -9.90000 2.20000 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076   510.88349  1505.20600    98.53978 1  0.40938  1.62267 1 0 
442435693966 245.0709627680 -27.7428404504 13.668479919433594 0.0018899999558925629 13.053759574890137 0.0014199999859556556 12.372229576110840 0.0013500000350177288 11.826869964599609 0.0009899999713525176 11.475159645080566 0.0009599999757483602 19.96919 2.74059 gcs   -4.40961 2.74059 -19.47624 2.74059 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010   311.68875   321.72784   850.32671 1  0.59383 -0.12974 1 0 
442435949684 244.9962715695 -27.3902385296 13.323450088500977 0.0016100000357255340 12.962269783020020 0.0013699999544769526 12.403579711914062 0.0013699999544769526 11.744520187377930 0.0010000000474974513 11.514169692993164 0.0009699999936856328 24.45303 2.04823 hsoy -16.33820 2.04823 -18.19379 2.04822 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006   106.45454   127.63140  1461.24036 1 -1.88416  0.17838 1 0 
442435853856 244.6846304510 -27.5918524166 14.575519561767578 0.0029800001066178083 13.929820060729980 0.0022100000642240047 13.224800109863281 0.0020999999251216650 12.592379570007324 0.0015399999683722854 12.234620094299316 0.0016199999954551458 17.16286 1.84553 gps1  -7.52734 1.76921 -15.42410 1.86325 1 0 0.100 0.020 0.030 3050.0  64.0  81.0 -1.87  0.02  0.03 4.20 0.11 0.13 0.416 0.009 0.008   307.78842   355.24214   507.86463 1  0.40527  0.40795 1 0 
442436217623 247.6117099636 -27.4144293514 16.705339431762695 0.0099200000986456888 15.885999679565430 0.0067599997855722904 15.055839538574219 0.0056500001810491085 14.556360244750977 0.0059899999760091305 14.027680397033691 0.0055499998852610588 19.93999 2.77493 gcs   -6.85180 2.77493 -18.72581 2.77493 1 1 0.020 0.010 0.010 2519.0  95.0  95.0 -2.67  0.02  0.02 3.96 0.01 0.26 0.244 0.022 0.004   135.03562   183.98601   221.72635 1 -0.13084 -0.30789 1 0 
442435872901 245.5641593501 -27.6259555516 15.617389678955078 0.0050099999643862247 14.795680046081543 0.0034099998883903027 14.020030021667480 0.0032399999909102917 13.432149887084961 0.0026100000832229853 12.972620010375977 0.0024900001008063555 22.84341 1.33872 gps1 -12.01540 1.29312 -19.42811 1.35576 0 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23  0.02  0.02 4.14 0.14 0.18 0.315 0.013 0.018   365.96689   501.78307   760.14422 0  0.05663  0.33451 1 0 
442435950564 244.9275190011 -27.5340945017 13.130789756774902 0.0014600000577047467 12.797129631042480 0.0012600000482052565 12.229880332946777 0.0012600000482052565 11.589159965515137 0.0009100000024773180 11.336050033569336 0.0008699999889358878 24.92290 2.12276 hsoy  -0.24588 2.12278 -24.92168 2.12276 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036   154.94343   404.32364   592.40485 1  1.77472 -0.96524 0 1 
442435952029 244.8453896452 -27.5125045434 13.037159919738770 0.0013999999500811100 12.496820449829102 0.0010999999940395355 11.897399902343750 0.0010699999984353781 11.458419799804688 0.0008500000112690032 11.033450126647949 0.0007300000288523734 22.47174 2.18530 gps1  -7.99301 2.36015 -21.00217 2.15880 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076   810.32261  1092.38589   249.50678 1  0.03391 -0.60362 1 0 
442435955200 246.2104179101 -27.4409512671 15.879810333251953 0.0058200000785291195 14.967650413513184 0.0037100000772625208 14.107460021972656 0.0032299999147653580 13.501279830932617 0.0027499999850988388 12.989660263061523 0.0024200000334531069 24.78736 2.74964 gcs   -3.53745 2.74964 -24.53365 2.74964 1 0 0.050 0.020 0.010 2843.0 144.0  49.0 -2.23  0.06  0.06 4.14 0.26 0.18 0.315 0.033 0.014   671.85625  1229.78349  1459.29817 1  1.14622 -1.82198 0 1 
442436241439 244.5007009856 -27.2220575213 13.159179687500000 0.0015399999683722854 12.733200073242188 0.0012600000482052565 12.156200408935547 0.0013000000035390258 11.737079620361328 0.0010199999669566751 11.324769973754883 0.0007999999797903001 18.99654 1.88855 gps1  -7.53469 2.02658 -17.43838 1.86165 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036   190.20371   407.24431   684.56873 1  0.51463  0.94324 1 0 
442435958729 246.2448634437 -27.4690281735 16.242860794067383 0.0071999998763203621 15.416009902954102 0.0047699999995529652 14.587070465087891 0.0042500002309679985 13.942390441894531 0.0037100000772625208 13.476860046386719 0.0035000001080334187 16.47388 2.75886 gcs   -5.69832 2.75886 -15.45697 2.75886 1 0 0.030 0.020 0.020 2682.0 145.0 145.0 -2.43  0.02  0.02 4.01 0.13 0.29 0.283 0.022 0.046  3245.29505   415.12225  1007.25504 1  0.76731  0.46632 1 0 
442435881480 245.3873450591 -27.7052290190 14.964460372924805 0.0035800000187009573 14.309080123901367 0.0026799999177455902 13.612540245056152 0.0025599999353289604 13.020629882812500 0.0020900000818073750 12.612689971923828 0.0019300000276416540 28.71906 2.43697 gps1 -16.41850 1.89711 -23.56305 2.65985 1 0 0.075 0.015 0.025 2967.0  64.0  89.0 -2.02  0.03  0.01 4.18 0.11 0.16 0.369 0.014 0.006   204.53840   236.72009   380.04353 1 -1.10561 -0.69103 1 0 
442436148226 244.4364757468 -27.5594786356 13.040610313415527 0.0013999999500811100 12.664329528808594 0.0011800000211223960 12.113300323486328 0.0011800000211223960 11.382340431213379 0.0008299999753944576 11.118289947509766 0.0007699999841861427 19.64534 1.82194 gps1 -13.54237 1.64860 -14.23178 1.96576 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036   371.76543  1774.92223   114.10127 1 -1.17248  0.29314 1 0 
442436424952 247.4974702350 -27.2898025926 12.666959762573242 0.0011800000211223960 12.302639961242676 0.0009800000116229055 11.759249687194824 0.0010000000474974513 11.388360023498535 0.0008299999753944576 10.903499603271484 0.0006500000017695129 25.01082 1.48287 ucac -10.50001 1.40000 -22.70002 1.50000 1 0 0.300 0.100 0.100 3363.0 135.0 135.0 -1.23  0.06  0.06 4.21 0.06 0.13 0.713 0.006 0.052  1018.22300   275.80816   686.61449 1 -1.13776 -0.85899 1 0 
442436130451 244.7000961673 -27.5099222053 18.147970199584961 0.0290099997073411907 17.132949829101562 0.0166800003498792648 16.135549545288086 0.0134199997410178185 15.363860130310059 0.0114799998700618744 14.797920227050781 0.0113399997353553755 28.46438 2.94263 gcs  -10.29124 2.94263 -26.53886 2.94263 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003   146.10923   162.90991   277.58377 1 -0.41826 -1.93439 1 0 
442436421202 247.3857054348 -27.3465351715 13.982279777526855 0.0021999999880790710 13.542929649353027 0.0017800000496208668 12.920339584350586 0.0017500000540167091 12.183919906616211 0.0012400000123307109 11.941920280456543 0.0011399999493733048 21.95326 2.36815 hsoy  -4.10537 2.12170 -21.56598 2.37660 1 0 0.130 0.020 0.040 3118.0  49.0  87.0 -1.72  0.02  0.04 4.20 0.08 0.13 0.475 0.006 0.002   352.58789   211.55288   254.74045 1  0.57140 -1.00593 1 0 
442436182767 247.2829993188 -27.5608501935 14.885589599609375 0.0035000001080334187 14.193690299987793 0.0025700000114738941 13.535440444946289 0.0023300000466406345 12.987179756164551 0.0019900000188499689 12.579330444335938 0.0018100000452250240 27.05504 2.59988 hsoy  -6.55477 2.58383 -26.24900 2.60088 1 0 0.075 0.005 0.025 2967.0  19.0  89.0 -2.02  0.01  0.01 4.18 0.09 0.16 0.369 0.014 0.027   229.47275   172.66722   229.57160 1  0.14666 -2.00413 0 1 
442436473290 245.7741072937 -27.1844551541 15.500610351562500 0.0045900000259280205 14.721070289611816 0.0032299999147653580 14.007809638977051 0.0029700000304728742 13.452079772949219 0.0026400000788271427 13.040869712829590 0.0023900000378489494 20.02880 2.69497 gcs   -9.25369 2.69497 -17.76294 2.69497 1 0 0.050 0.010 0.020 2843.0  59.0 100.0 -2.23  0.02  0.02 4.14 0.14 0.18 0.315 0.013 0.018   126.89109   234.80841   325.71815 1  0.02523 -0.61727 1 0 
442436317662 245.4964682638 -27.3116598272 15.019740104675293 0.0037400000728666782 14.218480110168457 0.0025299999397248030 13.493689537048340 0.0023099998943507671 12.944219589233398 0.0019700000993907452 12.498250007629395 0.0016899999463930726 27.60545 2.01494 gps1 -15.28324 2.19869 -22.98877 1.92815 1 1 0.075 0.005 0.025 2967.0  19.0  89.0 -2.02  0.01  0.01 4.18 0.09 0.16 0.369 0.014 0.027   525.37356   506.25677   665.56486 1 -0.90007 -1.29470 1 0 
442436241457 244.5751733800 -27.1352345273 13.828280448913574 0.0021500000730156898 13.350090026855469 0.0017300000181421638 12.739179611206055 0.0017600000137463212 12.131070137023926 0.0012700000079348683 11.820469856262207 0.0010900000343099236 12.64661 1.24028 gps1  -7.17242 1.11440 -10.41601 1.29571 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008    62.97071    69.29477   244.75212 1  0.40412  1.55982 1 0 
442436458813 247.0156158718 -27.1926448365 13.260729789733887 0.0015300000086426735 12.875980377197266 0.0012700000079348683 12.322110176086426 0.0012900000438094139 11.739749908447266 0.0009899999713525176 11.406270027160645 0.0008399999933317304 24.60785 1.88384 gps1 -19.43908 1.51040 -15.08870 2.37755 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036   145.95320    66.57606  1557.01408 1 -2.31073  0.38860 0 1 
442436468833 245.6049693952 -27.3078787812 13.613750457763672 0.0018400000408291817 13.157580375671387 0.0015000000130385160 12.577560424804688 0.0014700000174343586 11.988530158996582 0.0011299999896436930 11.708629608154297 0.0010100000072270632 16.92062 2.06784 gps1  -8.85335 1.66720 -14.41962 2.20002 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010    78.02834    92.16556    36.07307 1  0.55852  0.73418 1 0 
442436238457 244.5476055828 -27.1903212356 13.716039657592773 0.0020200000144541264 13.214320182800293 0.0015999999595806005 12.555820465087891 0.0015800000401213763 11.925370216369629 0.0011299999896436930 11.563429832458496 0.0009299999801442028 17.34291 2.09082 hsoy  -3.26132 2.09217 -17.03351 2.09077 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010   198.15989   247.79665   295.55366 1  0.83404  0.08241 1 0 
442436412956 244.8219220265 -27.2491124412 13.128239631652832 0.0014900000533089042 12.705060005187988 0.0012100000167265534 12.126740455627441 0.0011699999449774623 11.568180084228516 0.0009100000024773180 11.216449737548828 0.0007600000244565308 25.25701 1.24443 gps1  -8.46612 2.12770 -23.79582 1.08240 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036    54.74044   823.08155   220.15579 1 -0.10418 -1.09348 1 0 
442436323669 244.8633214926 -27.2148834236 13.740690231323242 0.0019799999427050352 13.294170379638672 0.0015999999595806005 12.721659660339355 0.0015699999639764428 12.120550155639648 0.0012199999764561651 11.860289573669434 0.0011099999537691474 13.77712 1.32180 gps1  -7.86899 1.80122 -11.30876 1.01105 1 0 0.150 0.020 0.050 3159.0  44.0  93.0 -1.64  0.05  0.05 4.20 0.08 0.13 0.509 0.001 0.008    57.18979    30.27440   263.81691 1  0.07066  1.21696 1 0 
442436379878 245.8958008857 -27.1598382229 14.736479759216309 0.0031999999191612005 14.230850219726562 0.0025100000202655792 13.585080146789551 0.0024300001095980410 12.942680358886719 0.0019300000276416540 12.599610328674316 0.0017699999734759331 25.36645 1.89494 gps1 -22.09741 2.01313 -12.45638 1.46190 1 0 0.080 0.010 0.020 2987.0  39.0  69.0 -1.98  0.03  0.01 4.17 0.08 0.17 0.383 0.028 0.013   231.88637   189.67210   177.57553 1 -3.19959  1.34415 0 1 
442436397916 246.1853349054 -27.3177418152 15.254249572753906 0.0041499999351799488 14.338899612426758 0.0027099999133497477 13.451939582824707 0.0022799998987466097 12.718040466308594 0.0016899999463930726 12.225419998168945 0.0013800000306218865 16.00466 2.69155 gcs   -7.80462 2.69155 -13.97272 2.69155 1 0 0.080 0.010 0.020 2987.0  39.0  69.0 -1.98  0.03  0.01 4.17 0.08 0.17 0.383 0.028 0.013  2371.48351  2547.46209  2945.45953 1  0.31673  0.45612 1 0 
442436422374 247.4971487682 -27.1612988484 13.535710334777832 0.0017800000496208668 13.145150184631348 0.0014600000577047467 12.561880111694336 0.0014700000174343586 11.932080268859863 0.0011099999537691474 11.625539779663086 0.0009699999936856328 14.57443 2.09709 hsoy  -6.03130 2.08669 -13.26791 2.09923 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010    94.74066    75.22100   207.48050 1  0.41954  1.20559 1 0 
442436452448 246.7610892364 -27.2001986213 17.504819869995117 0.0159200001507997513 16.444520950317383 0.0090300003066658956 15.536020278930664 0.0074000000022351742 14.892490386962891 0.0076999999582767487 14.361479759216309 0.0065899998880922794 21.13513 2.76738 gcs   -9.94904 2.76738 -18.64699 2.76738 1 1 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67  0.07  0.02 3.96 0.01 0.06 0.244 0.015 0.004  2874.01992  2382.06851   994.21982 1 -0.32172 -0.51748 1 0 
442436674134 244.3068675906 -26.9404444862 13.109749794006348 0.0015200000489130616 12.623299598693848 0.0012100000167265534 12.054490089416504 0.0012100000167265534 11.703060150146484 0.0009699999936856328 11.213500022888184 0.0007699999841861427 26.09335 1.25846 gps1 -10.83107 1.63839 -23.73923 1.16388 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036   202.51363  1036.39474   333.10209 1 -0.18506 -0.76554 1 0 
442436462556 246.9609868443 -27.3285872730 13.796830177307129 0.0020000000949949026 13.397370338439941 0.0016499999910593033 12.813119888305664 0.0016599999507889152 12.133810043334961 0.0012400000123307109 11.884949684143066 0.0011200000299140811 23.73861 1.68911 gps1 -19.39576 1.65937 -13.68671 1.74731 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008   164.93867   170.27604   159.52767 1 -2.31619  0.50336 0 1 
442436471411 245.7582533726 -27.3135708619 13.732469558715820 0.0019300000276416540 13.352950096130371 0.0016400000313296914 12.764010429382324 0.0015999999595806005 12.003499984741211 0.0011299999896436930 11.793310165405273 0.0010600000387057662 29.01577 2.05955 hsoy -16.17984 2.05956 -24.08584 2.05955 1 0 0.150 0.020 0.050 3159.0  44.0  93.0 -1.64  0.05  0.05 4.20 0.08 0.13 0.509 0.001 0.008   235.55533   194.71009   346.36117 1 -1.34133 -1.63736 0 1 
442436941276 244.2458675019 -26.8616301931 13.362059593200684 0.0016100000357255340 12.925589561462402 0.0013500000350177288 12.265839576721191 0.0013500000350177288 11.583450317382812 0.0009200000204145908 11.290679931640625 0.0007900000200606883 12.55090 1.15422 gps1  -0.30066 1.43888 -12.54730 1.15404 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036   333.39027   238.91708  1382.04172 1  1.67068  0.91768 1 0 
442436675284 244.1063663841 -26.9812520472 13.303150177001953 0.0016599999507889152 12.825400352478027 0.0013200000394135714 12.151900291442871 0.0012600000482052565 11.680830001831055 0.0009500000160187484 11.171810150146484 0.0007300000288523734 19.31239 1.34619 gps1 -17.12242 1.31505  -8.93260 1.45492 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036   292.71643   488.86687   918.92066 1 -1.21081  1.49904 1 0 
442436674152 244.3058335227 -26.9442878815 12.594579696655273 0.0011899999808520081 12.138380050659180 0.0009599999757483602 11.581500053405762 0.0009599999757483602 11.438779830932617 0.0008399999933317304 10.755319595336914 0.0006000000284984708 27.93980 1.61937 gps1 -11.50800 1.54082 -25.45974 1.63495 1 0 0.300 0.100 0.100 3363.0 135.0 135.0 -1.23  0.06  0.06 4.21 0.06 0.13 0.713 0.006 0.052   870.14744   819.39628   735.54004 1 -0.33035 -0.97050 1 0 
442436637649 244.6450852392 -26.9932512438 13.106019973754883 0.0014799999771639705 12.487090110778809 0.0010999999940395355 11.825019836425781 0.0010300000431016088 11.328920364379883 0.0008099999977275729 10.870619773864746 0.0006300000241026282 27.27205 2.09743 hsoy -12.04006 2.10184 -24.47042 2.09636 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076  1583.17325   871.33175   827.47891 1 -0.75235 -0.94234 1 0 
442436703642 247.3760377708 -27.1280468799 13.946700096130371 0.0022100000642240047 13.510689735412598 0.0017699999734759331 12.885589599609375 0.0017300000181421638 12.163960456848145 0.0012600000482052565 11.924059867858887 0.0011800000211223960 17.82084 2.08181 hsoy -14.70830 2.07811 -10.06222 2.08970 1 0 0.130 0.020 0.040 3118.0  49.0  87.0 -1.72  0.02  0.04 4.20 0.08 0.13 0.475 0.006 0.002   449.78383   237.55456   183.16196 1 -1.26525  1.73650 0 1 
442436736594 245.4989914577 -27.1102313148 13.222149848937988 0.0015800000401213763 12.725119590759277 0.0012199999764561651 12.111269950866699 0.0011800000211223960 11.586560249328613 0.0009200000204145908 11.245240211486816 0.0007999999797903001 21.77765 1.33820 gps1  -6.46645 1.47722 -20.79545 1.32398 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036    28.20442   586.66649   384.33287 1  0.93347 -0.86282 1 0 
442436735953 245.4225076918 -27.0812094467 13.350139617919922 0.0016799999866634607 12.970999717712402 0.0013800000306218865 12.379920005798340 0.0013500000350177288 11.745800018310547 0.0009899999713525176 11.424819946289062 0.0008699999889358878 11.54543 2.05369 hsoy  -6.98422 2.07918  -9.19336 2.03883 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006    97.57614   107.68276  1654.27983 1  0.80969  1.57445 1 0 
442436897515 244.5689602400 -26.8801112843 14.046130180358887 0.0022700000554323196 13.303469657897949 0.0016400000313296914 12.575209617614746 0.0015699999639764428 12.115260124206543 0.0012199999764561651 11.663909912109375 0.0009699999936856328 38.34578 2.73663 gcs  -20.32351 2.73663 -32.51698 2.73663 1 0 0.150 0.020 0.050 3159.0  44.0  93.0 -1.64  0.05  0.05 4.20 0.08 0.13 0.509 0.001 0.008   449.06555   512.95801   882.02794 1 -2.01319 -1.91908 0 1 
442436786353 244.8321253333 -27.0988608821 13.872520446777344 0.0021500000730156898 13.111929893493652 0.0014799999771639705 12.371700286865234 0.0013500000350177288 11.864040374755859 0.0010799999581649899 11.359970092773438 0.0008500000112690032 20.40379 2.61794 gps1  -9.88301 2.83100 -17.85051 2.54906 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010   805.46343   896.13752  1339.59490 1 -0.19006 -0.30825 1 0 
442437110975 244.7789253396 -26.8015294057 13.572830200195312 0.0018200000049546361 13.185839653015137 0.0015399999683722854 12.596150398254395 0.0014700000174343586 11.944910049438477 0.0011200000299140811 11.656319618225098 0.0010000000474974513 11.69289 1.23735 gps1  -8.95180 1.10383  -7.52256 1.40489 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010   119.98623   118.31182   129.75236 1 -0.15631  1.37752 1 0 
442437285303 244.3753822742 -26.6677059613 14.284049987792969 0.0025200000964105129 13.847780227661133 0.0021599999163299799 13.190429687500000 0.0020800000056624413 12.498000144958496 0.0014400000218302011 12.209119796752930 0.0013699999544769526 37.53416 1.04906 gps1 -16.01158 1.05480 -33.94764 1.04778 1 0 0.110 0.020 0.020 3075.0  58.0  56.0 -1.82  0.01  0.01 4.20 0.11 0.13 0.435 0.028 0.010   218.94255   200.43966   260.19083 1 -0.90656 -2.40743 0 1 
442437110474 244.6528949848 -26.8608064749 14.411939620971680 0.0027499999850988388 13.944390296936035 0.0022499999031424518 13.307129859924316 0.0021100000012665987 12.561530113220215 0.0015999999595806005 12.314889907836914 0.0015099999727681279 10.33537 1.11034 gps1  -1.94044 0.88137 -10.15158 1.11782 1 0 0.100 0.020 0.030 3050.0  64.0  81.0 -1.87  0.02  0.03 4.20 0.11 0.13 0.416 0.009 0.008   308.39685   245.49380   282.03000 1  1.82559  1.28672 0 1 
442437609752 244.9160972437 -26.4625281781 18.455759048461914 0.0315999984741210938 17.068279266357422 0.0141599997878074646 16.050369262695312 0.0102399997413158417 15.455140113830566 0.0121799996122717857 14.811019897460938 0.0092599997296929359 22.90107 2.42222 gcs   -7.14825 2.42222 -21.75687 2.42222 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003   112.91957    88.83605   125.77943 1  0.19474 -0.58101 1 0 
442437743635 245.2650832101 -26.4091281443 13.719619750976562 0.0020000000949949026 13.117679595947266 0.0014799999771639705 12.553529739379883 0.0014499999815598130 12.065380096435547 0.0010900000343099236 11.683219909667969 0.0010400000028312206 29.29461 1.56373 gps1 -14.02569 1.93611 -25.71876 1.43446 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010   127.29193   182.11197    77.39316 1 -1.48571 -1.31336 1 0 
442437852237 245.3665546307 -26.4694870162 14.234640121459961 0.0025899999309331179 13.506640434265137 0.0017900000093504786 12.789959907531738 0.0016599999507889152 12.255390167236328 0.0012499999720603228 11.802499771118164 0.0010999999940395355 25.57982 2.53142 hsoy  -9.14616 2.63648 -23.88881 2.51565 1 0 0.130 0.020 0.040 3118.0  49.0  87.0 -1.72  0.02  0.04 4.20 0.08 0.13 0.475 0.006 0.002   591.64065   551.78815   774.59753 1 -0.39655 -1.40247 1 0 
442437647080 245.8079787848 -26.2707316743 17.223930358886719 0.0155800003558397293 16.609209060668945 0.0114099998027086258 15.472240447998047 0.0075199999846518040 14.668410301208496 0.0056300000287592411 14.386770248413086 0.0080599999055266380 12.75612 1.44188 gps1  -1.40643 1.14178 -12.67835 1.44518 1 0 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67  0.07  0.02 3.96 0.01 0.06 0.244 0.015 0.004  2475.92346  2053.85125   945.17591 1  1.38467  1.04340 1 0 
442437864579 244.0490713554 -26.0469941713 13.901689529418945 0.0021299999207258224 13.485019683837891 0.0017999999690800903 12.848930358886719 0.0017000000225380063 12.142930030822754 0.0012400000123307109 11.905500411987305 0.0010900000343099236 14.26480 2.09070 hsoy  -4.84060 2.09070 -13.41839 2.09070 1 0 0.130 0.040 0.040 3118.0   3.0  87.0 -1.72  0.04  0.04 4.20 0.08 0.13 0.475 0.006 0.042   362.11583   314.79357   154.13850 1  0.73834  0.09916 1 0 
442437504514 245.5743359549 -26.6902992888 13.320469856262207 0.0015899999998509884 12.931489944458008 0.0013399999588727951 12.361169815063477 0.0013099999632686377 11.611080169677734 0.0009500000160187484 11.375089645385742 0.0008299999753944576 32.98150 1.74643 ucac -22.29998 1.80000 -24.30000 1.70000 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036   210.11573   141.69477  1650.69566 1 -2.57074 -1.84290 0 1 
442437504888 245.7975868175 -26.5084952801 13.340900421142578 0.0016100000357255340 12.957269668579102 0.0013500000350177288 12.389800071716309 0.0013299999991431832 11.767640113830566 0.0010300000431016088 11.391280174255371 0.0008599999709986150 11.54122 1.50000 ucac  -5.40000 1.50000 -10.19999 1.50000 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006   129.11968   129.31761  1740.27521 1  0.52426  1.13293 1 0 
442438427450 246.7590044678 -25.7096648651 16.826650619506836 0.0108500001952052116 15.792149543762207 0.0060399998910725117 14.770480155944824 0.0045500001870095730 13.989419937133789 0.0036299999337643385 13.336730003356934 0.0031600000802427530 20.74964 2.70718 gcs   -4.11801 2.70718 -20.33690 2.70718 1 1 0.030 0.010 0.010 2682.0 157.0  39.0 -2.43  0.22  0.22 4.01 0.06 0.27 0.283 0.035 0.035  2826.12121  3097.67875  2494.27041 1  0.38396 -0.41822 1 0 
442438005106 244.4408370004 -26.0853733078 13.868109703063965 0.0021100000012665987 13.427909851074219 0.0017199999419972301 12.792860031127930 0.0016599999507889152 12.165329933166504 0.0012300000526010990 11.873109817504883 0.0010600000387057662 15.46770 1.26045 gps1   0.97630 1.24341 -15.43686 1.26052 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008   179.44806   214.32607   118.21319 1  2.09916  0.18415 0 1 
442437610924 244.8748892629 -26.4039263647 13.968460083007812 0.0022400000598281622 13.527009963989258 0.0018299999646842480 12.955920219421387 0.0017999999690800903 12.234569549560547 0.0012700000079348683 11.961319923400879 0.0011500000255182383 11.95551 1.76589 gps1  -7.79846 1.77206  -9.06191 1.76131 1 0 0.130 0.020 0.040 3118.0  49.0  87.0 -1.72  0.02  0.04 4.20 0.08 0.13 0.475 0.006 0.002   272.21675   159.21460   233.81797 1 -0.29944  1.10424 1 0 
442438363084 245.3837758945 -25.9609929109 18.571119308471680 0.0443800017237663269 17.317739486694336 0.0200500003993511200 16.145559310913086 0.0127999996766448021 15.444669723510742 0.0109299998730421084 14.739210128784180 0.0105799995362758636 28.33432 2.92963 gcs   -2.64161 2.92963 -28.21091 2.92963 1 1 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003   187.84357   146.06036   118.73941 1  1.45632 -2.00988 0 1 
442438414781 245.7923517707 -25.6789574070 15.326290130615234 0.0043000001460313797 14.455670356750488 0.0028299998957663774 13.578160285949707 0.0023799999617040157 12.919019699096680 0.0017399999778717756 12.441679954528809 0.0016700000269338489 20.27485 1.78067 gps1  -9.52234 1.77565 -17.89957 1.78209 1 0 0.070 0.010 0.020 2946.0  43.0  77.0 -2.06  0.00  0.00 4.18 0.11 0.14 0.358 0.016 0.017  1488.40367  1684.79617  2030.21128 1 -0.58226 -0.34019 1 0 
442438525173 245.2613365687 -25.6655878597 15.304900169372559 0.0045799999497830868 14.558839797973633 0.0032099999953061342 13.753219604492188 0.0027099999133497477 13.144800186157227 0.0020600000862032175 12.683870315551758 0.0020099999383091927 12.28682 2.14152 gps1  -7.01320 2.60000 -10.08865 1.88033 1 0 0.060 0.010 0.020 2900.0  51.0  86.0 -2.15  0.02  0.02 4.16 0.12 0.16 0.335 0.011 0.018   598.42517   866.52810   903.81622 1  0.39072  1.03104 1 0 
442438002286 244.5735451541 -26.0914960278 13.975390434265137 0.0021899999119341373 13.558779716491699 0.0018200000049546361 12.929169654846191 0.0017500000540167091 12.320899963378906 0.0013299999991431832 12.041520118713379 0.0011699999449774623 11.58905 1.35386 gps1  -1.89533 1.10720 -11.43302 1.36000 1 0 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002   113.93910    86.87889   242.46072 1  1.35556  0.63563 1 0 
442438302585 246.1028027143 -25.9152399978 13.509880065917969 0.0017500000540167091 12.925959587097168 0.0013399999588727951 12.256739616394043 0.0012700000079348683 11.791339874267578 0.0009699999936856328 11.341520309448242 0.0008500000112690032 17.08828 1.41931 gps1  -7.39772 1.13970 -15.40400 1.47630 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006   171.77582   222.95015  1907.24369 1 -0.10542  0.50640 1 0 
442438272284 244.4458918927 -25.9456315553 13.638360023498535 0.0018400000408291817 13.073539733886719 0.0014499999815598130 12.481639862060547 0.0014199999859556556 12.003490447998047 0.0011899999808520081 11.615440368652344 0.0009599999757483602 34.28907 1.34674 gps1 -12.52286 1.31410 -31.92050 1.35169 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010    31.59795    48.34021   199.94188 1 -0.50509 -2.75403 0 1 
442438574201 247.2316328131 -25.6203108981 14.446629524230957 0.0027499999850988388 13.548680305480957 0.0018500000005587935 12.709580421447754 0.0015699999639764428 12.056200027465820 0.0011899999808520081 11.544329643249512 0.0009100000024773180 16.61151 1.83177 gps1  -5.80361 2.23600 -15.56472 1.76827 1 0 0.130 0.040 0.040 3118.0   3.0  87.0 -1.72  0.04  0.04 4.20 0.08 0.13 0.475 0.006 0.042  2518.97120  2437.62752  2634.72305 1  0.11826  0.50483 1 0 
442439299213 248.4580482075 -25.4768302371 15.362400054931641 0.0045400001108646393 14.527159690856934 0.0032099999953061342 13.692819595336914 0.0023300000466406345 12.940560340881348 0.0014100000262260437 12.491069793701172 0.0016199999954551458 26.34685 1.94667 gcs   -6.59344 1.94667 -25.50849 1.94667 1 0 0.070 0.010 0.020 2946.0  43.0  77.0 -2.06  0.00  0.00 4.18 0.11 0.14 0.358 0.016 0.017  1606.44083  1691.95847  2025.72861 1  0.25692 -1.26868 1 0 
442438270669 244.5238192454 -25.8174351692 15.705809593200684 0.0051699997857213020 14.775730133056641 0.0033499998971819882 13.881710052490234 0.0028099999763071537 13.120360374450684 0.0023900000378489494 12.582859992980957 0.0017600000137463212 15.92941 2.21228 gcs  -10.58945 2.21228 -11.89999 2.21228 1 0 0.060 0.010 0.015 2900.0  51.0  65.0 -2.15  0.02  0.02 4.16 0.12 0.16 0.335 0.023 0.018  2303.06072  2565.16993  2909.67937 1 -0.16493  0.54134 1 0 
442438320338 247.1855674131 -25.9164024831 13.731380462646484 0.0019499999471008775 13.075209617614746 0.0014600000577047467 12.423569679260254 0.0013699999544769526 12.060480117797852 0.0011699999449774623 11.558090209960938 0.0009899999713525176 31.35196 2.65931 gps1  -8.37051 1.60522 -30.21391 2.72341 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010   185.49669   240.34055   393.00529 1 -0.29385 -2.02927 0 1 
442438607944 247.4629491444 -25.7878593323 13.101300239562988 0.0014199999859556556 12.706819534301758 0.0012199999764561651 12.139340400695801 0.0011800000211223960 11.435750007629395 0.0008399999933317304 11.167539596557617 0.0007300000288523734 25.08134 2.10213 hsoy -21.24450 2.10894 -13.33210 2.08473 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036   175.66701  1232.56827   153.54647 1 -2.69326  0.77179 0 1 
442439973344 244.1278126985 -25.2056328145 14.208129882812500 0.0025800000876188278 13.549169540405273 0.0018200000049546361 12.887330055236816 0.0013099999632686377 12.319849967956543 0.0016299999551847575 11.935050010681152 0.0014900000533089042 23.44255 1.82438 gcs  -12.29845 1.82438 -19.95749 1.82438 1 0 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002   198.83168   278.23441   451.92930 1 -0.99551  0.10025 1 0 
442438271853 244.5093104168 -25.8317046660 13.527919769287109 0.0017500000540167091 13.112759590148926 0.0014600000577047467 12.538610458374023 0.0014400000218302011 11.952389717102051 0.0011500000255182383 11.652560234069824 0.0009800000116229055 20.07597 2.09069 hsoy -15.13642 2.09070 -13.18838 2.09069 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010    63.50837    40.16423   181.08111 1 -0.93447  0.38261 1 0 
442438292137 245.1332818764 -25.8242934982 12.769069671630859 0.0012700000079348683 12.370659828186035 0.0010400000028312206 11.793800354003906 0.0010100000072270632 11.383609771728516 0.0007800000021234155 10.842089653015137 0.0006399999838322401 12.25603 1.30000 ucac  -4.50000 1.30000 -11.40001 1.30000 1 0 0.300 0.100 0.100 3363.0 135.0 135.0 -1.23  0.06  0.06 4.21 0.06 0.13 0.713 0.006 0.052  1209.83607   288.22919   888.51284 1  0.84147  1.06645 1 0 
442438798472 247.0262853492 -25.5111142976 13.723320007324219 0.0020800000056624413 13.300290107727051 0.0016499999910593033 12.644490242004395 0.0013200000394135714 11.942810058593750 0.0007900000200606883 11.698670387268066 0.0009899999713525176 23.08486 1.57616 gps1 -20.32152 1.55960 -10.95201 1.63189 1 0 0.150 0.050 0.050 3159.0   4.0  93.0 -1.64  0.05  0.05 4.20 0.07 0.13 0.509 0.001 0.045   374.25120   328.61633   197.79650 1 -2.45531  1.54215 0 1 
442438415477 245.6597640622 -25.6838575082 16.498859405517578 0.0085899997502565384 15.581089973449707 0.0053099999204277992 14.716259956359863 0.0044200001284480095 14.064820289611816 0.0035500000230967999 13.510569572448730 0.0035200000274926424 20.70145 2.70656 gcs  -10.54571 2.70656 -17.81399 2.70656 1 1 0.030 0.010 0.010 2682.0 157.0  39.0 -2.43  0.22  0.22 4.01 0.06 0.27 0.283 0.035 0.035  2775.31998  1265.56748  1020.97073 1 -0.55679 -0.29867 1 0 
442438371086 244.8554577191 -25.7040758043 15.833749771118164 0.0054399999789893627 14.980779647827148 0.0036500000860542059 14.098790168762207 0.0030499999411404133 13.359120368957520 0.0024500000290572643 12.877960205078125 0.0019799999427050352 19.56406 2.21352 gcs   -9.15635 2.21352 -17.28912 2.21352 1 1 0.050 0.020 0.020 2843.0 144.0 100.0 -2.23  0.06  0.02 4.14 0.26 0.18 0.315 0.013 0.014  1266.13867  1559.56975  2190.17452 1  0.18673 -0.81064 1 0 
442438541405 244.4251716310 -25.6246356623 13.772319793701172 0.0020000000949949026 13.344099998474121 0.0016499999910593033 12.706290245056152 0.0015800000401213763 12.020079612731934 0.0011399999493733048 11.740059852600098 0.0010199999669566751 13.49281 1.74314 gps1  -9.94842 1.31487  -9.11509 2.14443 1 0 0.150 0.020 0.050 3159.0  44.0  93.0 -1.64  0.05  0.05 4.20 0.08 0.13 0.509 0.001 0.008   201.87423   171.06099   294.20906 1 -0.02896  1.49417 1 0 
442437891106 244.8245782554 -26.1653741772 13.264800071716309 0.0016199999954551458 12.846759796142578 0.0013500000350177288 12.258480072021484 0.0012799999676644802 11.559900283813477 0.0009200000204145908 11.275320053100586 0.0008099999977275729 21.34315 1.60000 ucac  -5.19998 1.60000 -20.70000 1.60000 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036   238.23117   312.91243   868.96228 1  0.35538 -0.98527 1 0 
442438479042 248.7949431852 -25.7972454915 13.337430000305176 0.0015800000401213763 12.705060005187988 0.0011899999808520081 12.045060157775879 0.0011399999493733048 11.590840339660645 0.0009200000204145908 11.214300155639648 0.0008900000248104334 28.77748 2.68757 gcs  -11.96241 2.68757 -26.17334 2.68757 1 1 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036   144.80617   716.12024   593.20040 1 -0.79975 -1.38106 1 0 
442438326948 249.1426286762 -25.9776774183 12.798190116882324 0.0012499999720603228 12.325280189514160 0.0010199999669566751 11.779959678649902 0.0010199999669566751 11.484669685363770 0.0008599999709986150 10.891400337219238 0.0006999999750405550 21.91162 1.49270 gps1  -6.94001 1.55551 -20.78354 1.48553 1 0 0.300 0.100 0.100 3363.0 135.0 135.0 -1.23  0.06  0.06 4.21 0.06 0.13 0.713 0.006 0.052  1591.33544   496.56396  1227.68743 1  0.46604 -0.28338 1 0 
442438394724 244.7064419005 -25.6972704277 17.030359268188477 0.0110799996182322502 16.086639404296875 0.0068799997679889202 15.163149833679199 0.0054600001312792301 14.467379570007324 0.0052700000815093517 13.972720146179199 0.0046799997799098492 22.86463 2.24800 gcs  -10.41813 2.24800 -20.35322 2.24800 1 0 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67  0.07  0.02 3.96 0.01 0.06 0.244 0.015 0.004   549.44264   454.02238   649.99142 1 -0.02653 -0.91528 1 0 
442438395369 244.7900322009 -25.7512409450 13.944580078125000 0.0021399999968707561 13.367980003356934 0.0016799999866634607 12.717709541320801 0.0015699999639764428 12.233039855957031 0.0012700000079348683 11.887459754943848 0.0011299999896436930 37.89529 2.04487 hsoy -20.83532 2.05452 -31.65347 2.04067 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008   136.95500   200.81281   105.35133 1 -2.52920 -2.85811 0 1 
442438598459 248.4505110182 -25.7398798303 12.620650291442871 0.0011399999493733048 12.198260307312012 0.0009399999980814756 11.646929740905762 0.0009500000160187484 11.352680206298828 0.0008200000156648457 10.660400390625000 0.0006500000017695129 22.21405 1.43785 gps1 -13.14840 1.01895 -17.90484 1.61938 1 0 0.300 0.100 0.100 3363.0 135.0 135.0 -1.23  0.06  0.06 4.21 0.06 0.13 0.713 0.006 0.052   627.99908   632.86984   530.71683 1 -1.08679  0.33835 1 0 
442438547869 246.0672988268 -25.7409323634 16.719310760498047 0.0106600001454353315 15.836330413818359 0.0067799999378621578 14.962369918823242 0.0054999999701976776 14.314499855041504 0.0049399998970329762 13.757419586181641 0.0045599997974932194 19.64802 2.72224 gcs   -4.78437 2.72224 -19.05661 2.72224 0 0 0.020 0.020 0.020 2519.0 202.0 202.0 -2.67  0.12  0.12 3.96 0.01 0.32 0.244 0.004 0.004   599.06775   835.65957  1119.13562 0  0.71154 -0.31957 1 0 
442438564358 245.5328053247 -25.7167651921 13.255080223083496 0.0015699999639764428 12.812040328979492 0.0012700000079348683 12.254579544067383 0.0012700000079348683 11.914679527282715 0.0010199999669566751 11.425279617309570 0.0008999999845400453 23.62946 1.66818 gps1 -13.69936 1.45964 -19.25302 1.76440 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036   300.06644   240.24576  1869.11063 1 -1.59207 -0.61870 1 0 
442438525898 245.0717267618 -25.6097758686 13.013549804687500 0.0013899999903514979 12.607399940490723 0.0011500000255182383 11.997719764709473 0.0011099999537691474 11.437840461730957 0.0008099999977275729 11.010620117187500 0.0006999999750405550 19.20937 2.15276 ucac -15.00001 2.30000 -11.99999 1.90000 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076   645.72683  1391.70726   183.26822 1 -1.23499  0.33861 1 0 
442438457584 245.9421851932 -25.5922176481 17.744380950927734 0.0210800003260374069 16.454420089721680 0.0092599997296929359 15.399860382080078 0.0067500001750886440 14.699219703674316 0.0054399999789893627 14.056929588317871 0.0055800001136958599 19.24643 2.75211 gcs   -9.29400 2.75211 -16.85368 2.75211 1 1 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67  0.07  0.02 3.96 0.01 0.06 0.244 0.015 0.004  2212.19249  1918.28739  1084.07638 1 -0.46050  0.18483 1 0 
442438474061 247.8966357862 -25.7073154633 16.292810440063477 0.0076600001193583012 15.345809936523438 0.0047699999995529652 14.491900444030762 0.0038900000508874655 13.946249961853027 0.0035500000230967999 13.406100273132324 0.0030400000978261232 20.11308 3.31732 gcs   -6.23181 3.31732 -19.12330 3.31732 1 0 0.030 0.020 0.020 2682.0 145.0 145.0 -2.43  0.02  0.02 4.01 0.13 0.29 0.283 0.022 0.046  2755.33205   449.17061  1052.16163 1  0.09098 -0.18013 1 0 
442438480962 248.9302430811 -25.6276432828 15.002949714660645 0.0036200000904500480 14.349840164184570 0.0026799999177455902 13.657380104064941 0.0025100000202655792 13.117600440979004 0.0022599999792873859 12.737609863281250 0.0024600001052021980 21.28055 2.32622 gps1  -6.21005 2.21161 -20.35429 2.33660 1 0 0.070 0.010 0.020 2946.0  43.0  77.0 -2.06  0.00  0.00 4.18 0.11 0.14 0.358 0.016 0.017    86.01808    91.33860   160.41638 1  0.64332 -0.00079 1 0 
442439190711 244.4158406327 -25.4473162556 14.915459632873535 0.0037599999923259020 14.147709846496582 0.0024900001008063555 13.428480148315430 0.0017199999419972301 12.853480339050293 0.0017800000496208668 12.444210052490234 0.0011299999896436930 21.79006 1.99792 gcs   -6.53457 1.99792 -20.78716 1.99792 1 1 0.080 0.010 0.030 2987.0  39.0  99.0 -1.98  0.03  0.03 4.17 0.08 0.17 0.383 0.010 0.013   342.89027   422.15416   690.59169 1  0.60916 -0.10310 1 0 
442441634192 247.0199196898 -24.8432229023 16.480140686035156 0.0082499999552965164 15.123419761657715 0.0042900000698864460 13.866700172424316 0.0025400000158697367 13.066780090332031 0.0015500000445172191 12.301850318908691 0.0015000000130385160 27.23286 1.94920 gcs   -3.38539 1.94920 -27.02162 1.94920 1 1 0.050 0.020 0.010 2843.0 144.0  49.0 -2.23  0.06  0.06 4.14 0.26 0.18 0.315 0.033 0.014  7204.49210  8167.07307 10187.12809 1  0.77427 -2.35332 0 1 
442440401157 247.1017717869 -25.1360522158 13.474490165710449 0.0018100000452250240 12.639809608459473 0.0012000000569969416 11.932849884033203 0.0009100000024773180 11.344109535217285 0.0005600000149570405 10.904089927673340 0.0006500000017695129 20.96158 1.70060 gps1  -1.74767 1.76356 -20.88860 1.70015 1 1 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  1354.64681  2851.52832  1411.10882 1  0.84909 -1.04145 1 0 
442440402308 246.9499752358 -24.9537580317 15.530070304870605 0.0050300001166760921 14.478489875793457 0.0029800001066178083 13.503089904785156 0.0021500000730156898 12.693920135498047 0.0012300000526010990 12.122859954833984 0.0013399999588727951 23.02705 1.94626 gcs   -5.68862 1.94626 -22.31333 1.94626 1 0 0.075 0.015 0.025 2967.0  64.0  89.0 -2.02  0.03  0.01 4.18 0.11 0.16 0.369 0.014 0.006  4392.81760  4699.91792  5293.78403 1  0.12383 -0.96687 1 0 
442438478994 248.8674183398 -25.7760044981 13.298540115356445 0.0015399999683722854 12.951250076293945 0.0013299999991431832 12.366789817810059 0.0013200000394135714 11.677570343017578 0.0009699999936856328 11.472350120544434 0.0010499999625608325 13.64482 1.46158 gps1  -9.20186 1.52340 -10.07507 1.40794 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006   120.06956    89.72071  1919.35131 1 -0.08709  2.24891 0 1 
442439062999 244.9685763156 -25.5922087051 13.772830009460449 0.0020300000905990601 13.317130088806152 0.0016299999551847575 12.728079795837402 0.0012100000167265534 12.071640014648438 0.0010600000387057662 11.905699729919434 0.0014400000218302011 11.06520 1.80245 gcs   -5.84105 1.80245  -9.39791 1.80245 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008    69.72679    55.80972   289.58585 1  0.84246  0.38043 1 0 
442438590315 244.2804747150 -25.6753953113 16.080200195312500 0.0064500002190470695 15.261300086975098 0.0044800001196563244 14.462800025939941 0.0038399999029934406 13.822649955749512 0.0035099999513477087 13.353549957275391 0.0031300000846385956 22.81367 2.22366 gcs   -8.92887 2.22366 -20.99378 2.22366 1 0 0.030 0.020 0.020 2682.0 145.0 145.0 -2.43  0.02  0.02 4.01 0.13 0.29 0.283 0.022 0.046  1617.88089   517.18809   730.89354 1 -0.11158 -0.89734 1 0 
442439393608 250.4608858100 -25.4707385835 12.840920448303223 0.0013500000350177288 12.435020446777344 0.0011699999449774623 11.901410102844238 0.0008399999933317304 11.343979835510254 0.0005699999746866524 11.042659759521484 0.0007399999885819852 19.02969 1.94354 gcs   -0.64109 1.94354 -19.01889 1.94354 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076  1502.57247   449.29204   491.81788 1  2.07251 -0.57005 0 1 
442439186776 244.2748650295 -25.5509218277 13.449339866638184 0.0018599999602884056 12.998789787292480 0.0014400000218302011 12.380330085754395 0.0010000000474974513 11.654419898986816 0.0008299999753944576 11.402879714965820 0.0005900000105611980 11.08193 1.99550 gcs   -6.67365 1.99550  -8.84712 1.99550 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006   161.40099   201.68028  1743.30835 1  0.72732  1.75032 1 0 
442439296165 248.4658656298 -25.3990691464 13.957670211791992 0.0022899999748915434 13.497779846191406 0.0018899999558925629 12.884030342102051 0.0014600000577047467 12.156900405883789 0.0008800000068731606 11.933329582214355 0.0011299999896436930 30.81832 1.23695 gps1 -24.61943 1.23824 -18.53787 1.23468 1 0 0.130 0.020 0.040 3118.0  49.0  87.0 -1.72  0.02  0.04 4.20 0.08 0.13 0.475 0.006 0.002   438.23984   225.11558   175.00734 1 -5.37685  0.20704 0 1 
442438599871 248.4506428649 -25.7422333338 13.562649726867676 0.0017800000496208668 12.998060226440430 0.0013800000306218865 12.397290229797363 0.0013599999947473409 11.907119750976562 0.0011099999537691474 11.467559814453125 0.0010499999625608325 24.13862 1.49546 gps1 -11.33534 1.04399 -21.31157 1.60023 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010   281.79069   256.55955   799.14740 1 -0.75842 -0.46242 1 0 
442439315341 247.4936327085 -25.5523214499 13.948030471801758 0.0023199999704957008 13.483220100402832 0.0018200000049546361 12.924240112304688 0.0015500000445172191 12.251299858093262 0.0009399999980814756 12.011139869689941 0.0012000000569969416 19.48155 1.56524 gps1  -6.89013 1.53952 -18.22243 1.56889 1 0 0.130 0.020 0.040 3118.0  49.0  87.0 -1.72  0.02  0.04 4.20 0.08 0.13 0.475 0.006 0.002   216.92831    81.16086   128.28697 1 -0.03462 -0.53367 1 0 
442439317108 247.6309679598 -25.4263981590 13.567299842834473 0.0019199999514967203 13.022210121154785 0.0014400000218302011 12.319740295410156 0.0011200000299140811 11.625789642333984 0.0006600000197067857 11.344579696655273 0.0008099999977275729 10.45724 1.19305 gps1  -3.38363 1.09848  -9.89469 1.20362 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006   350.16788   425.52703  2002.56844 1  0.52817  1.12373 1 0 
442442853895 248.2404677025 -24.1653704883 14.320960044860840 0.0025100000202655792 13.889610290527344 0.0021800000686198473 13.252960205078125 0.0015200000489130616 12.641759872436523 0.0011899999808520081 12.360879898071289 0.0016100000357255340 26.99995 1.40193 gps1  -7.73477 1.37693 -25.86833 1.40414 1 0 0.100 0.020 0.030 3050.0  64.0  81.0 -1.87  0.02  0.03 4.20 0.11 0.13 0.416 0.009 0.008   239.85574   111.11100    77.61657 1  0.06415 -1.39860 1 0 
442438605521 247.3827690424 -25.7410765044 13.892459869384766 0.0021100000012665987 13.466970443725586 0.0017900000093504786 12.877459526062012 0.0017099999822676182 12.235699653625488 0.0013000000035390258 11.960989952087402 0.0011800000211223960 25.52247 1.11382 gps1   0.69261 1.52740 -25.51307 1.11346 1 0 0.130 0.020 0.040 3118.0  49.0  87.0 -1.72  0.02  0.04 4.20 0.08 0.13 0.475 0.006 0.002   374.26331   148.73920    65.46077 1  1.18501 -1.25961 1 0 
442440720717 244.3036450857 -25.1453544229 17.282020568847656 0.0127100003883242607 16.196449279785156 0.0072699999436736107 15.212889671325684 0.0048600002191960812 14.607299804687500 0.0062400000169873238 13.971480369567871 0.0031999999191612005 24.46564 2.02262 gcs   -4.06247 2.02262 -24.12600 2.02262 1 0 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67  0.07  0.02 3.96 0.01 0.06 0.244 0.015 0.004  1168.25954   939.95454   567.99394 1  1.16495 -0.67856 1 0 
442439855734 247.0446222240 -25.1779075042 16.321659088134766 0.0075500002130866051 15.614740371704102 0.0054500000551342964 14.774589538574219 0.0043600001372396946 14.091919898986816 0.0030100001022219658 13.652219772338867 0.0035800000187009573 13.91150 1.95694 gcs   -9.59460 1.95694 -10.07341 1.95694 1 0 0.030 0.010 0.010 2682.0 157.0  39.0 -2.43  0.22  0.22 4.01 0.06 0.27 0.283 0.035 0.035  2699.43402  1080.91803   542.71298 1 -0.68693  1.72756 1 0 
442442237516 247.5467319038 -24.7072138643 13.589830398559570 0.0018500000005587935 12.951499938964844 0.0014100000262260437 12.198920249938965 0.0009100000024773180 11.405710220336914 0.0006000000284984708 11.284290313720703 0.0009599999757483602 22.51717 1.27187 gps1 -13.41476 1.16189 -18.08500 1.32850 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036   920.95027   893.40846  2182.88506 1 -2.14056 -0.12901 0 1 
442442267209 249.6947622708 -24.5719342184 14.809670448303223 0.0033499998971819882 14.265729904174805 0.0026300000026822090 13.571800231933594 0.0018599999602884056 12.880700111389160 0.0017199999419972301 12.626150131225586 0.0017000000225380063 28.37365 1.05444 gps1 -11.35043 1.17747 -26.00446 1.02934 0 0 0.075 0.005 0.025 2967.0  19.0  89.0 -2.02  0.01  0.01 4.18 0.09 0.16 0.369 0.014 0.027   293.17586   257.59466   251.54674 0 -1.06066 -1.71791 0 1 
442442269075 249.6925241851 -24.5729105509 14.209130287170410 0.0024999999441206455 13.704609870910645 0.0020000000949949026 13.059180259704590 0.0014100000262260437 12.423800468444824 0.0013399999588727951 12.200039863586426 0.0012900000438094139 11.90716 1.07478 gps1  -8.01409 0.96770  -8.80652 1.15598 1 0 0.110 0.010 0.040 3075.0  30.0  94.0 -1.82  0.06  0.06 4.20 0.07 0.13 0.435 0.003 0.003    79.22777   160.73360   165.86679 1 -0.20346  1.37291 1 0 
442442851196 248.1908529432 -24.2066546466 13.506349563598633 0.0017099999822676182 13.025030136108398 0.0014400000218302011 12.370100021362305 0.0009699999936856328 11.699029922485352 0.0006900000153109431 11.393230438232422 0.0008900000248104334 21.20711 1.53927 gps1 -11.79060 1.65678 -17.62734 1.48368 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006   195.95810   281.11227  1533.55751 1 -1.04939  0.21708 1 0 
442442856344 248.3648957023 -24.1890471069 13.757189750671387 0.0019799999427050352 13.326199531555176 0.0017000000225380063 12.735469818115234 0.0011800000211223960 12.054730415344238 0.0008399999933317304 11.812609672546387 0.0011599999852478504 14.65318 1.71653 gps1 -11.39260 1.60180  -9.21544 1.87837 1 0 0.150 0.020 0.050 3159.0  44.0  93.0 -1.64  0.05  0.05 4.20 0.08 0.13 0.509 0.001 0.008   114.83759    86.42629   286.04549 1 -0.94703  1.70034 1 0 
442440911925 244.5495468443 -25.0816730005 17.598909378051758 0.0155499996617436392 16.506820678710938 0.0087500000372529030 15.485619544982910 0.0059899999760091305 14.772029876708984 0.0076999999582767487 14.126700401306152 0.0035800000187009573 23.03251 2.03625 gcs   -5.42768 2.03625 -22.38386 2.03625 1 1 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67  0.07  0.02 3.96 0.01 0.06 0.244 0.015 0.004  3031.67227  2581.01169  1309.03672 1  0.57805 -0.36163 1 0 
442441623109 246.9615444049 -24.8536873610 15.360460281372070 0.0045799999497830868 14.211640357971191 0.0026499999221414328 13.003529548645020 0.0015399999683722854 12.043560028076172 0.0008399999933317304 11.333200454711914 0.0008299999753944576 22.90218 1.94507 gcs   -0.32949 1.94507 -22.89981 1.94507 1 1 0.110 0.020 0.020 3075.0  58.0  56.0 -1.82  0.01  0.01 4.20 0.11 0.13 0.435 0.028 0.010 10863.78760 11647.98227 12252.81181 1  1.39034 -1.39252 1 0 
442441583337 250.1363080845 -24.7437420589 13.686650276184082 0.0019000000320374968 13.294899940490723 0.0016799999866634607 12.659000396728516 0.0011899999808520081 11.989430427551270 0.0007900000200606883 11.750240325927734 0.0010300000431016088 10.89094 1.02445 gps1  -5.18096 1.01851  -9.57968 1.02618 1 0 0.150 0.020 0.050 3159.0  44.0  93.0 -1.64  0.05  0.05 4.20 0.08 0.13 0.509 0.001 0.008   285.66755   218.16350   127.64911 1  0.59145  1.61149 1 0 
442442306746 249.2814018410 -24.5443679907 16.954690933227539 0.0104200001806020737 15.577480316162109 0.0050900001078844070 14.292480468750000 0.0028599998913705349 13.295260429382324 0.0021899999119341373 12.558890342712402 0.0016599999507889152 22.48733 1.84754 gcs  -10.43931 1.84754 -19.91735 1.84754 1 0 0.030 0.020 0.020 2682.0 145.0 145.0 -2.43  0.02  0.02 4.01 0.13 0.29 0.283 0.022 0.046  8359.72146  7969.35262  9431.40878 1 -0.71078 -0.57664 1 0 
442442990167 247.6274872618 -24.2270862534 16.194200515747070 0.0064900000579655170 14.993209838867188 0.0037499999161809679 13.981619834899902 0.0023600000422447920 13.316559791564941 0.0018899999558925629 12.705739974975586 0.0024300001095980410 21.12321 1.95202 gcs    0.75034 1.95202 -21.10988 1.95202 1 0 0.050 0.020 0.010 2843.0 144.0  49.0 -2.23  0.06  0.06 4.14 0.26 0.18 0.315 0.033 0.014  2850.00261  3677.21215  4548.28661 1  2.55253 -0.83433 0 1 
442442681031 249.9852258733 -24.4757724784 13.721420288085938 0.0020900000818073750 13.149160385131836 0.0015899999998509884 12.474789619445801 0.0010600000387057662 11.820269584655762 0.0010499999625608325 11.501979827880859 0.0009699999936856328 11.24129 0.98153 gps1  -8.14517 0.84194  -7.74745 1.11568 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010   270.25734   306.99958   623.90432 1 -0.25305  1.57186 1 0 
442442470574 247.9984388144 -24.6743601088 18.657659530639648 0.0321400016546249390 17.432470321655273 0.0180900003761053085 16.179580688476562 0.0114599997177720087 15.015729904174805 0.0072099999524652958 14.477199554443359 0.0103200003504753113 13.33382 2.03462 gcs   -5.25245 2.03462 -12.25572 2.03462 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003   817.66897   780.45176   777.73588 1  0.51502  0.83853 1 0 
442442658837 248.6940638848 -24.3428373064 14.533390045166016 0.0028500000480562449 13.666589736938477 0.0019600000232458115 12.856490135192871 0.0012400000123307109 12.234689712524414 0.0012499999720603228 11.762169837951660 0.0010199999669566751 27.53934 1.82574 gcs   -5.88709 1.82574 -26.90274 1.82574 1 0 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002  1562.73304  1817.62610  1961.26759 1  0.77511 -1.62679 1 0 
442443187724 249.5758581305 -24.1178598713 13.343569755554199 0.0016599999507889152 12.931329727172852 0.0013999999500811100 12.277959823608398 0.0009599999757483602 11.727860450744629 0.0009500000160187484 11.423049926757812 0.0008500000112690032 14.92875 1.11915 gps1  -3.82922 0.93003 -14.42930 1.13127 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036    62.10766    34.82238  1820.01427 1  1.84975  0.35482 1 0 
442442365968 248.2626075261 -24.5679565304 15.317910194396973 0.0043000001460313797 14.056659698486328 0.0023900000378489494 12.998479843139648 0.0013800000306218865 11.977990150451660 0.0008299999753944576 11.374179840087891 0.0009100000024773180 23.80600 1.94972 gcs   -7.36534 1.94972 -22.63797 1.94972 1 1 0.110 0.020 0.020 3075.0  58.0  56.0 -1.82  0.01  0.01 4.20 0.11 0.13 0.435 0.028 0.010  9980.61808 10667.55310 11416.59943 1  0.12392 -0.76913 1 0 
442440731879 247.6444082653 -25.0949294431 13.946160316467285 0.0022400000598281622 13.281499862670898 0.0016400000313296914 12.560469627380371 0.0012300000526010990 12.012149810791016 0.0007999999797903001 11.644359588623047 0.0009599999757483602 15.41089 1.32045 gps1  -7.06012 1.34410 -13.69855 1.31410 1 1 0.150 0.020 0.050 3159.0  44.0  93.0 -1.64  0.05  0.05 4.20 0.08 0.13 0.509 0.001 0.008   433.56339   449.48901   549.13796 1 -0.14475  0.04921 1 0 
442441623974 247.1246551585 -24.9017796596 18.003599166870117 0.0210699997842311824 16.689250946044922 0.0110600003972649557 15.557539939880371 0.0081500001251697540 14.619990348815918 0.0047100000083446503 13.873609542846680 0.0046100001782178879 15.12689 1.98380 gcs   -9.13219 1.98380 -12.05927 1.98380 1 1 0.020 0.005 0.005 2519.0 239.0 239.0 -2.67  0.38  0.38 3.96 0.06 0.06 0.244 0.052 0.052  3405.05605  3515.26897  2431.50771 1 -0.45508  0.77898 1 0 
442432508320 247.6087973741 -27.0155839138 13.650810241699219 0.0018500000005587935 13.256460189819336 0.0015500000445172191 12.656080245971680 0.0015200000489130616 12.034899711608887 0.0011200000299140811 11.663860321044922 0.0009699999936856328 16.85989 1.80707 gps1  -4.18495 1.51308 -16.33224 1.82472 1 0 0.150 0.050 0.050 3159.0   4.0  93.0 -1.64  0.05  0.05 4.20 0.07 0.13 0.509 0.001 0.045   306.29936   323.71522   121.37602 1  0.85628  0.55833 1 0 
442434039420 247.9317084390 -28.7764899129 12.982199668884277 0.0014199999859556556 12.445549964904785 0.0010900000343099236 11.874340057373047 0.0010600000387057662 11.894109725952148 0.0010100000072270632 11.029319763183594 0.0006799999973736703 18.52918 2.07552 gps1  -1.45400 1.89218 -18.47204 2.07660 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076  1555.07171  2864.68312  1230.37882 1  1.49836 -0.14118 1 0 
442434613451 245.2274876200 -28.4418650912 13.168499946594238 0.0015300000086426735 12.668869972229004 0.0012400000123307109 12.064379692077637 0.0011899999808520081 11.566049575805664 0.0008999999845400453 11.211409568786621 0.0007999999797903001 25.45298 1.80394 gps1  -1.26082 1.16695 -25.42173 1.80523 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036    46.94824   922.80413   193.04480 1  1.16917 -1.41677 1 0 
442435900584 245.0319375392 -27.4650445257 13.228400230407715 0.0015399999683722854 12.838700294494629 0.0012900000438094139 12.215259552001953 0.0012600000482052565 11.527460098266602 0.0008900000248104334 11.265660285949707 0.0008200000156648457 10.03393 1.42747 gps1  -4.88447 1.33849  -8.76480 1.45399 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036   164.53346   435.17900   669.19681 1  0.69742  1.94101 0 1 
442436675281 244.2796039744 -26.9805612853 14.352149963378906 0.0027600000612437725 13.892459869384766 0.0022599999792873859 13.263649940490723 0.0022299999836832285 12.617150306701660 0.0016299999551847575 12.352319717407227 0.0015200000489130616 15.32666 1.13668 gps1   1.13788 1.31794 -15.28436 1.13560 1 0 0.100 0.020 0.030 3050.0  64.0  81.0 -1.87  0.02  0.03 4.20 0.11 0.13 0.416 0.009 0.008   223.26795   112.09198    98.98716 1  2.02945  0.63001 0 1 
442436735444 245.3305181470 -27.0593615444 19.588830947875977 0.0903000012040138245 17.950269699096680 0.0312599986791610718 16.774999618530273 0.0197400003671646118 15.981820106506348 0.0206099990755319595 15.260890007019043 0.0154200000688433647 13.68802 3.27380 gcs   -6.09336 3.27380 -12.25695 3.27380 1 0 0.015 0.015 0.015 2261.0  24.0  19.0 -3.08  0.03  0.03 4.06 0.01 0.02 0.189 0.004 0.003   475.54277   406.47561   306.72284 1  0.58317  0.97201 1 0 
442437871843 245.0471576001 -26.0372024361 13.014349937438965 0.0014199999859556556 12.659139633178711 0.0012000000569969416 12.098239898681641 0.0011800000211223960 11.542610168457031 0.0008900000248104334 11.248399734497070 0.0007699999841861427 12.29310 1.10000 ucac  -4.60001 1.10000 -11.40001 1.10000 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036   161.78897  1196.61809    95.88426 1  0.58488  1.20258 1 0 
442437956147 245.8417525841 -26.1654484234 16.815809249877930 0.0113399997353553755 15.867039680480957 0.0067099998705089092 15.018619537353516 0.0055800001136958599 14.448510169982910 0.0047200000844895840 13.792630195617676 0.0045099998824298382 17.03645 2.72405 gcs   -8.57716 2.72405 -14.71982 2.72405 1 1 0.020 0.010 0.010 2519.0  95.0  95.0 -2.67  0.02  0.02 3.96 0.01 0.26 0.244 0.022 0.004   363.09300   489.66113   746.82442 1 -0.06752  0.56077 1 0 
442438234594 246.9170186917 -25.8576990940 14.410329818725586 0.0026799999177455902 13.576569557189941 0.0018299999646842480 12.823390007019043 0.0016499999910593033 12.306639671325684 0.0013000000035390258 11.752909660339355 0.0010799999581649899 28.53599 2.28325 gps1  -6.44617 2.37785 -27.79838 2.27805 1 1 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002  1027.57088  1169.91115  1467.16666 1  0.09673 -1.68603 1 0 
442438775954 244.2275257274 -25.4314032593 14.372389793395996 0.0028200000524520874 13.546210289001465 0.0018400000408291817 12.792679786682129 0.0012199999764561651 12.295040130615234 0.0012300000526010990 11.827249526977539 0.0007300000288523734 24.31995 1.99601 gcs    0.80783 1.99601 -24.30653 1.99601 1 1 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002   750.52749   859.92454  1180.05541 1  2.71484 -0.71318 0 1 
442442145586 247.7630227982 -24.6898518738 14.476969718933105 0.0028500000480562449 13.899550437927246 0.0022299999836832285 13.254349708557129 0.0015699999639764428 12.573120117187500 0.0011699999449774623 12.373379707336426 0.0016899999463930726 12.76592 1.94965 gcs   -8.63377 1.94965  -9.40355 1.94965 1 0 0.100 0.020 0.030 3050.0  64.0  81.0 -1.87  0.02  0.03 4.20 0.11 0.13 0.416 0.009 0.008   152.68440   134.65386   230.56715 1 -0.32090  1.39886 1 0 
442442392070 249.9554538444 -24.5528149593 14.232199668884277 0.0026100000832229853 13.770739555358887 0.0020699999295175076 13.169429779052734 0.0015099999727681279 12.501020431518555 0.0014100000262260437 12.266830444335938 0.0014100000262260437 22.05730 1.15161 gps1 -14.65651 1.10303 -16.48366 1.18861 1 0 0.110 0.020 0.020 3075.0  58.0  56.0 -1.82  0.01  0.01 4.20 0.11 0.13 0.435 0.028 0.010   141.37855    90.14731   193.71162 1 -2.17700  0.03450 0 1 


==> datafile10e.txt <==
Title: Very Low-Mass Stars and Brown Dwarfs in Upper Scorpius using Gaia 
       Dr1: Mass Function, Disks and Kinematics 
Authors: Cook N.J., Scholz A., Jayawardhana R. 
Table: C sample sources with ZYJHK photometry from the SV and HK 
================================================================================
Byte-by-byte Description of file: datafile10e.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label     Explanations
--------------------------------------------------------------------------------
   1- 11 I11    ---       UID          Unique identifier (1)
  13- 26 F14.10 deg       RAdeg        Right Ascension in decimal degrees (J2000)
  28- 41 F14.10 deg       DEdeg        Declination in decimal degrees (J2000)
  43- 60 F18.15 mag       Zmag         UKIDSS Z magnitude
  62- 82 F21.19 mag     e_Zmag         uncertainty in Zmag
  84-101 F18.15 mag       Ymag         UKIDSS Y magnitude
 103-123 F21.19 mag     e_Ymag         uncertainty in Ymag
 125-142 F18.15 mag       Jmag         UKIDSS J magnitude
 144-164 F21.19 mag     e_Jmag         uncertainty in Jmag
 166-183 F18.15 mag       Hmag         UKIDSS H magnitude
 185-205 F21.19 mag     e_Hmag         uncertainty in Hmag
 207-224 F18.15 mag       Kmag         K magnitude
 226-246 F21.19 mag     e_Kmag         uncertainty in Kmag
 248-255 F8.5   mas/yr    pm           Most precise proper motion
 257-263 F7.5   mas/yr  e_pm           Uncertainty in pm
 265-268 A4     ---     r_pm           Reference for pm (2)
 270-278 F9.5   mas/yr    pmRA         Most precise proper motion in RA
 280-286 F7.5   mas/yr  e_pmRA         Uncertainty in pmRA
 288-296 F9.5   mas/yr    pmDE         Most precise proper motion in DE
 298-304 F7.5   mas/yr  e_pmDE         Uncertainty in pmDE
 306-306 I1     ---       WISE         Has WISE photometry (3)
 308-308 I1     ---       Disk         Flagged as having a disc (3) (4)
 310-314 F5.3   solMass   MassFit      Best {chi}^2^ fit for mass
 316-320 F5.3   solMass   bMassFit     Lower uncertainty bound in MassFit
 322-326 F5.3   solMass   BMassFit     Upper uncertainty bound in MassFit
 328-333 F6.1   K         TeffFit      Best {chi}^2^ fit for effective temperature
 335-339 F5.1   K         bTeffFit     Lower uncertainty bound in TeffFit
 341-345 F5.1   K         BTeffFit     Upper uncertainty bound in TeffFit
 347-351 F5.2   solLum    LumFit       Best {chi}^2^ fit for luminosity
 353-356 F4.2   solLum    bLumFit      Lower uncertainty bound in LumFit
 358-361 F4.2   solLum    BLumFit      Upper uncertainty bound in LumFit
 363-366 F4.2   [cm/s2]   log(g)Fit    Best {chi}^2^ fit for surface gravity
 368-371 F4.2   [cm/s2]   blog(g)Fit   Lower uncertainty bound in log(g)Fit
 373-376 F4.2   [cm/s2]   Blog(g)Fit   Upper uncertainty bound in log(g)Fit
 378-382 F5.3   solRad    RadFit       Best {chi}^2^ fit for radius
 384-388 F5.3   solRad    bRadFit      Lower uncertainty bound in RadFit
 390-394 F5.3   solRad    BRadFit      Upper uncertainty bound in RadFit
 396-404 F9.5   ---       chilow       Low fit {chi}^2^
 406-414 F9.5   ---       chimid       Mid fit {chi}^2^
 416-424 F9.5   ---       chihi        High fit {chi}^2^
 426-426 I1     ---       WiseAndMass  Has WISE photometry and a mass estimate
 428-435 F8.5   ---       sigExpmRA    Sigma excess in pmRA
 437-444 F8.5   ---       sigExpmDE    Sigma excess in pmDE
 446-446 I1     ---       fnpmout      Not an outlier in pm; 2{sigma} (3)
 448-448 I1     ---       fpmout       Is an outlier in pm; 2{sigma} (3)
--------------------------------------------------------------------------------
Note (1): Of this merged detection as assigned by merge algorithm. ID is unique
          over entire WSA via program ID prefix.
Note (2):
    hsoy = Hot Stuff for One Year (HSOY) catalog (Altmann et al. 2017 [2017A&A...600L...4A])
    gps1 = Gaia-PS1-SDSS (GPS1) catalog (Tian et al. 2017 [2017ApJS..232....4T])
     gcs = The UKIRT Infrared Deep Sky Survey (UKIDSS) catalog (Lawrence et al. 2007 [2007MNRAS.379.1599L])
    ucac = UCAC5: New Proper Motions Using Gaia DR1 catalog (Zacharias et al. 2017 [2017AJ....153..166Z])
Note (3):
    1 = true;
    0 = false.
Note (4): Dawson et al. 2013 [2013MNRAS.429..903D] WISE W1-W2 or WISE W3 disc.
--------------------------------------------------------------------------------
55835741396 242.2582397794 -21.8562962408 15.164899826049805 0.0051000001840293407 14.221090316772461 0.0031000000890344381 13.586709976196289 0.0019099999917671084 13.035079956054688 0.0014799999771639705 12.570269584655762 0.0019399999873712661 19.56167 1.60861 gps1  -9.13756 1.71764 -17.29636 1.57684 1 0 0.072 0.012 0.018 2954.0  51.0  69.0 -2.04 0.01 0.01 4.18 0.11 0.14 0.363 0.021 0.012 436.44356 556.20979 829.27752 1 -0.23150  0.80194 1 0 
55835768438 241.8492452728 -22.1838997722 17.239320755004883 0.0164500009268522263 16.015050888061523 0.0088999997824430466 15.202360153198242 0.0056400001049041748 14.564029693603516 0.0043000001460313797 14.008859634399414 0.0054700002074241638 32.39638 3.73557 hsoy -24.64358 3.83198 -21.02900 3.59896 1 0 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67 0.07 0.02 3.96 0.01 0.06 0.244 0.015 0.004 564.89700 435.50255 333.81334 1 -3.81617 -0.30791 0 1 
55835798602 242.9890555585 -22.2518843088 15.070630073547363 0.0044499998912215233 14.287369728088379 0.0032200000714510679 13.668270111083984 0.0021500000730156898 13.094739913940430 0.0014900000533089042 12.705019950866699 0.0019199999514967203 22.60818 2.88431 gps1  -9.88163 2.64435 -20.33428 2.93812 1 0 0.070 0.010 0.020 2946.0  43.0  77.0 -2.06 0.00 0.00 4.18 0.11 0.14 0.358 0.016 0.017 121.94975 162.54997 276.72875 1 -0.18480 -0.19264 1 0 
55835797478 242.8945822832 -22.3289713219 14.612779617309570 0.0035099999513477087 13.853890419006348 0.0025800000876188278 13.241999626159668 0.0017000000225380063 12.693300247192383 0.0011599999852478504 12.303839683532715 0.0014700000174343586 19.08698 1.39426 gps1  -7.71230 1.76967 -17.45948 1.30851 1 0 0.100 0.020 0.030 3050.0  64.0  81.0 -1.87 0.02 0.03 4.20 0.11 0.13 0.416 0.009 0.008 125.70835 218.05028 454.38450 1  0.31194  0.62079 1 0 
55835862806 243.3610819495 -22.5097124670 15.053039550781250 0.0041800001636147499 14.184809684753418 0.0030199999455362558 13.515210151672363 0.0021100000012665987 12.959190368652344 0.0014299999456852674 12.509090423583984 0.0017900000093504786 29.15633 2.57259 hsoy  -3.02061 2.67529 -28.99944 2.57145 1 1 0.075 0.015 0.025 2967.0  64.0  89.0 -2.02 0.03 0.01 4.18 0.11 0.16 0.369 0.014 0.006 545.95866 502.27446 686.68193 1  1.72739 -2.33815 0 1 
55835924490 243.6369400297 -22.7037383229 15.822609901428223 0.0071399998851120472 14.845970153808594 0.0046399999409914017 14.163089752197266 0.0027900000568479300 13.633000373840332 0.0021800000686198473 13.149169921875000 0.0030900000128895044 24.63710 3.28953 hsoy -10.30990 3.28957 -22.37616 3.28952 1 1 0.050 0.020 0.010 2843.0 144.0  49.0 -2.23 0.06 0.06 4.14 0.26 0.18 0.315 0.033 0.014 138.92526 644.74628 588.48522 1 -0.58178 -0.48942 1 0 
55835990045 243.8066621812 -23.0739549206 16.767780303955078 0.0121099995449185354 15.693320274353027 0.0077900001779198647 14.961759567260742 0.0046600000932812691 14.241279602050781 0.0035000001080334187 13.767230033874512 0.0047800000756978989 32.56407 3.28974 hsoy -13.51667 3.29019 -29.62631 3.28964 1 1 0.020 0.020 0.020 2519.0 202.0 202.0 -2.67 0.12 0.12 3.96 0.01 0.32 0.244 0.004 0.004 621.09094 879.27666 914.84653 1 -1.43013 -1.91589 0 1 
55835995254 243.4276725149 -23.0244428797 15.189279556274414 0.0045799999497830868 14.336839675903320 0.0032999999821186066 13.717820167541504 0.0023499999660998583 13.148819923400879 0.0015800000401213763 12.729990005493164 0.0020099999383091927 18.80037 1.38787 gps1  -7.90068 1.49704 -17.05970 1.36332 1 0 0.070 0.010 0.020 2946.0  43.0  77.0 -2.06 0.00 0.00 4.18 0.11 0.14 0.358 0.016 0.017 349.80175 311.17093 478.45485 1  0.04744  0.65543 1 0 
55836064153 242.9098701935 -23.1187398958 15.189889907836914 0.0043700002133846283 14.366999626159668 0.0030499999411404133 13.742719650268555 0.0020300000905990601 13.203599929809570 0.0017999999690800903 12.777429580688477 0.0020999999251216650 21.48026 2.02189 gps1 -10.86510 1.46517 -18.52975 2.18071 1 0 0.070 0.020 0.010 2946.0  97.0  40.0 -2.06 0.07 0.07 4.18 0.14 0.14 0.358 0.005 0.005 267.31260 316.25856 426.03618 1 -0.98938  0.32176 1 0 
55836137612 242.5809387632 -23.5191480715 14.841910362243652 0.0038699998985975981 14.123209953308105 0.0027499999850988388 13.531519889831543 0.0019099999917671084 12.966679573059082 0.0016100000357255340 12.570569992065430 0.0019499999471008775 21.46115 1.31018 gps1  -7.54807 1.68244 -20.08999 1.24873 1 0 0.080 0.010 0.020 2987.0  39.0  69.0 -1.98 0.03 0.01 4.17 0.08 0.17 0.383 0.028 0.013 122.76575 122.98856 222.61300 1  0.07923 -0.09389 1 0 
55836155009 242.0310390538 -23.7515685467 16.056240081787109 0.0076399999670684338 15.067119598388672 0.0047900001518428326 14.398130416870117 0.0034099998883903027 13.864439964294434 0.0030700000934302807 13.421759605407715 0.0035600000992417336 23.55175 2.05295 gps1  -6.85289 2.66444 -22.53271 1.98691 1 1 0.040 0.010 0.010 2768.0  69.0  59.0 -2.35 0.06 0.06 4.11 0.23 0.19 0.292 0.031 0.037 974.18814 339.56323 423.53177 1  0.15451 -0.66407 1 0 
55836161142 242.8595837580 -23.6683661683 14.833820343017578 0.0037499999161809679 13.974659919738770 0.0026100000832229853 13.404359817504883 0.0017699999734759331 12.822290420532227 0.0015000000130385160 12.447560310363770 0.0017800000496208668 19.91277 1.36216 gps1  -6.25053 1.03698 -18.90632 1.39311 1 0 0.080 0.008 0.030 2987.0  31.0  99.0 -1.98 0.03 0.03 4.17 0.08 0.17 0.383 0.010 0.018 210.73018 374.54309 427.22326 1  0.52592  0.47079 1 0 
55836165828 243.1955094629 -23.6447063782 15.179920196533203 0.0046100001782178879 14.261369705200195 0.0029599999543279409 13.600819587707520 0.0019499999471008775 13.022450447082520 0.0016599999507889152 12.594940185546875 0.0018899999558925629 20.09541 3.13830 gps1  -8.39479 2.84263 -18.25796 3.19731 1 0 0.072 0.012 0.018 2954.0  51.0  69.0 -2.04 0.01 0.01 4.18 0.11 0.14 0.363 0.021 0.012 427.67507 547.57996 795.82025 1 -0.19073  0.52418 1 0 
55836236688 243.3847265143 -23.9441949786 14.808520317077637 0.0038600000552833080 14.053000450134277 0.0026499999221414328 13.466039657592773 0.0017699999734759331 12.907999992370605 0.0014700000174343586 12.500889778137207 0.0017699999734759331 29.13464 2.10758 hsoy  -5.45357 2.12423 -28.61967 2.10698 1 0 0.080 0.010 0.030 2987.0  39.0  99.0 -1.98 0.03 0.03 4.17 0.08 0.17 0.383 0.010 0.013 107.43095 147.13857 292.14886 1  0.68449 -1.89187 0 1 


==> datafile10f.txt <==
Title: Very Low-Mass Stars and Brown Dwarfs in Upper Scorpius using Gaia 
       Dr1: Mass Function, Disks and Kinematics 
Authors: Cook N.J., Scholz A., Jayawardhana R. 
Table: C sample sources with ZYJHK photometry from the SV and no HK
================================================================================
Byte-by-byte Description of file: datafile10f.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label     Explanations
--------------------------------------------------------------------------------
   1- 11 I11    ---       UID          Unique identifier (1)
  13- 26 F14.10 deg       RAdeg        Right Ascension in decimal degrees (J2000)
  28- 41 F14.10 deg       DEdeg        Declination in decimal degrees (J2000)
  43- 60 F18.15 mag       Zmag         UKIDSS Z magnitude
  62- 82 F21.19 mag     e_Zmag         uncertainty in Zmag
  84-101 F18.15 mag       Ymag         UKIDSS Y magnitude
 103-123 F21.19 mag     e_Ymag         uncertainty in Ymag
 125-142 F18.15 mag       Jmag         UKIDSS J magnitude
 144-164 F21.19 mag     e_Jmag         uncertainty in Jmag
 166-183 F18.15 mag       Hmag         UKIDSS H magnitude
 185-205 F21.19 mag     e_Hmag         uncertainty in Hmag
 207-224 F18.15 mag       Kmag         K magnitude
 226-246 F21.19 mag     e_Kmag         uncertainty in Kmag
 248-255 F8.5   mas/yr    pm           Most precise proper motion
 257-263 F7.5   mas/yr  e_pm           Uncertainty in pm
 265-268 A4     ---     r_pm           Reference for pm (2)
 270-278 F9.5   mas/yr    pmRA         Most precise proper motion in RA
 280-286 F7.5   mas/yr  e_pmRA         Uncertainty in pmRA
 288-296 F9.5   mas/yr    pmDE         Most precise proper motion in DE
 298-304 F7.5   mas/yr  e_pmDE         Uncertainty in pmDE
 306-306 I1     ---       WISE         Has WISE photometry (3)
 308-308 I1     ---       Disk         Flagged as having a disc (3) (4)
 310-314 F5.3   solMass   MassFit      Best {chi}^2^ fit for mass
 316-320 F5.3   solMass   bMassFit     Lower uncertainty bound in MassFit
 322-326 F5.3   solMass   BMassFit     Upper uncertainty bound in MassFit
 328-333 F6.1   K         TeffFit      Best {chi}^2^ fit for effective temperature
 335-339 F5.1   K         bTeffFit     Lower uncertainty bound in TeffFit
 341-345 F5.1   K         BTeffFit     Upper uncertainty bound in TeffFit
 347-351 F5.2   solLum    LumFit       Best {chi}^2^ fit for luminosity
 353-357 F5.2   solLum    bLumFit      Lower uncertainty bound in LumFit
 359-363 F5.2   solLum    BLumFit      Upper uncertainty bound in LumFit
 365-368 F4.2   [cm/s2]   log(g)Fit    Best {chi}^2^ fit for surface gravity
 370-373 F4.2   [cm/s2]   blog(g)Fit   Lower uncertainty bound in log(g)Fit
 375-378 F4.2   [cm/s2]   Blog(g)Fit   Upper uncertainty bound in log(g)Fit
 380-384 F5.3   solRad    RadFit       Best {chi}^2^ fit for radius
 386-390 F5.3   solRad    bRadFit      Lower uncertainty bound in RadFit
 392-396 F5.3   solRad    BRadFit      Upper uncertainty bound in RadFit
 398-407 F10.5  ---       chilow       Low fit {chi}^2^
 409-418 F10.5  ---       chimid       Mid fit {chi}^2^
 420-429 F10.5  ---       chihi        High fit {chi}^2^
 431-431 I1     ---       WiseAndMass  Has WISE photometry and a mass estimate
 433-440 F8.5   ---       sigExpmRA    Sigma excess in pmRA
 442-449 F8.5   ---       sigExpmDE    Sigma excess in pmDE
 451-451 I1     ---       fnpmout      Not an outlier in pm; 2{sigma} (3)
 453-453 I1     ---       fpmout       Is an outlier in pm; 2{sigma} (3)
--------------------------------------------------------------------------------
Note (1): Of this merged detection as assigned by merge algorithm. ID is unique
          over entire WSA via program ID prefix.
Note (2):
    hsoy = Hot Stuff for One Year (HSOY) catalog (Altmann et al. 2017 [2017A&A...600L...4A])
    gps1 = Gaia-PS1-SDSS (GPS1) catalog (Tian et al. 2017 [2017ApJS..232....4T])
     gcs = The UKIRT Infrared Deep Sky Survey (UKIDSS) catalog (Lawrence et al. 2007 [2007MNRAS.379.1599L])
    ucac = UCAC5: New Proper Motions Using Gaia DR1 catalog (Zacharias et al. 2017 [2017AJ....153..166Z])
Note (3):
    1 = true;
    0 = false.
Note (4): Dawson et al. 2013 [2013MNRAS.429..903D] WISE W1-W2 or WISE W3 disc.
--------------------------------------------------------------------------------
55835669761 241.9603802276 -21.4222728688 14.028730392456055 0.0026400000788271427 13.318710327148438 0.0019600000232458115 12.693349838256836 0.0012199999764561651 12.099889755249023 0.0008500000112690032 11.706910133361816 0.0010699999984353781 29.34257 2.56494 gps1 -13.48599 2.63587 -26.05982 2.54561 1 1 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008  313.91016  375.70832  642.66701 1 -0.40678 -0.77581 1 0 
55835674785 242.7291242048 -21.4372317659 14.222040176391602 0.0031500000040978193 13.397990226745605 0.0020200000144541264 12.730489730834961 0.0011899999808520081 12.155730247497559 0.0008599999709986150 11.738030433654785 0.0010799999581649899 21.17847 3.68078 gps1 -11.58319 2.70892 -17.73013 4.02475 1 0 0.130 0.040 0.040 3118.0   3.0  87.0 -1.72  0.04  0.04 4.20 0.08 0.13 0.475 0.006 0.042  832.17040  847.99938  867.78298 1 -0.48997  0.52624 1 0 
55835709935 242.3390385463 -21.6595380776 13.268600463867188 0.0017800000496208668 12.541830062866211 0.0013800000306218865 11.897430419921875 0.0008299999753944576 11.364830017089844 0.0005600000149570405 10.997579574584961 0.0006999999750405550 18.67362 2.70114 gps1  -6.88712 2.16196 -17.35718 2.77651 1 1 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076  856.66463 1755.99549  576.72312 1  0.72163  0.82282 1 0 
55835710628 242.4673614477 -21.6077296235 14.154089927673340 0.0027199999894946818 13.224280357360840 0.0019000000320374968 12.514980316162109 0.0011200000299140811 11.966380119323730 0.0007699999841861427 11.520649909973145 0.0009399999980814756 32.62168 2.68677 gps1  -6.13533 2.81699 -32.03953 2.68188 1 1 0.150 0.020 0.050 3159.0  44.0  93.0 -1.64  0.05  0.05 4.20 0.08 0.13 0.509 0.001 0.008 1277.41123 1347.00562 1496.96811 1  0.92913 -2.41228 0 1 
55835714509 241.9511170400 -21.6510844653 13.962280273437500 0.0024500000290572643 13.300200462341309 0.0019600000232458115 12.686429977416992 0.0012300000526010990 12.118020057678223 0.0008599999709986150 11.778019905090332 0.0011399999493733048 19.49345 1.97315 gps1 -10.54186 1.52285 -16.39706 2.13166 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008  121.95681  166.46757  412.85935 1 -0.06151  1.35834 1 0 
55835754977 242.1439572626 -22.1988746767 13.772239685058594 0.0024000001139938831 13.067469596862793 0.0018100000452250240 12.500320434570312 0.0010900000343099236 11.943280220031738 0.0007800000021234155 11.556360244750977 0.0010199999669566751 24.12880 1.29878 gps1  -8.60411 1.59050 -22.54259 1.25061 1 1 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  159.39753  217.82541  392.80301 1  0.34006 -0.35842 1 0 
55835741396 242.2582397794 -21.8562962408 15.164899826049805 0.0051000001840293407 14.221090316772461 0.0031000000890344381 13.586709976196289 0.0019099999917671084 13.035079956054688 0.0014799999771639705 12.570269584655762 0.0019399999873712661 19.56167 1.60861 gps1  -9.13756 1.71764 -17.29636 1.57684 1 0 0.072 0.012 0.018 2954.0  51.0  69.0 -2.04  0.01  0.01 4.18 0.11 0.14 0.363 0.021 0.012  436.44356  556.20979  829.27752 1  0.31006  1.24035 1 0 
55835768438 241.8492452728 -22.1838997722 17.239320755004883 0.0164500009268522263 16.015050888061523 0.0088999997824430466 15.202360153198242 0.0056400001049041748 14.564029693603516 0.0043000001460313797 14.008859634399414 0.0054700002074241638 32.39638 3.73557 hsoy -24.64358 3.83198 -21.02900 3.59896 1 0 0.020 0.020 0.020 2519.0  24.0   6.0 -2.67  0.07  0.02 3.96 0.01 0.06 0.244 0.015 0.004  564.89700  435.50255  333.81334 1 -2.57752  0.28331 0 1 
55835779771 243.2303300584 -22.4484456159 13.563759803771973 0.0020200000144541264 12.912549972534180 0.0016400000313296914 12.314180374145508 0.0010600000387057662 11.709549903869629 0.0006699999794363976 11.346710205078125 0.0008299999753944576 30.79539 2.50195 gps1  -9.87081 1.76867 -29.17059 2.57261 1 1 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006  205.10463  271.30748 1921.27882 1 -0.93470 -1.63812 1 0 
55835787686 244.2752450920 -22.4282246276 13.254409790039062 0.0018700000364333391 12.662910461425781 0.0015300000086426735 12.119930267333984 0.0009200000204145908 11.516260147094727 0.0006099999882280827 11.201919555664062 0.0008299999753944576 13.14836 1.73042 gps1  -9.93568 1.35976  -8.61172 2.12580 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036   62.20888  827.91008  315.24859 1 -0.02304  2.91691 0 1 
55835798602 242.9890555585 -22.2518843088 15.070630073547363 0.0044499998912215233 14.287369728088379 0.0032200000714510679 13.668270111083984 0.0021500000730156898 13.094739913940430 0.0014900000533089042 12.705019950866699 0.0019199999514967203 22.60818 2.88431 gps1  -9.88163 2.64435 -20.33428 2.93812 1 0 0.070 0.010 0.020 2946.0  43.0  77.0 -2.06  0.00  0.00 4.18 0.11 0.14 0.358 0.016 0.017  121.94975  162.54997  276.72875 1 -0.49636  0.55480 1 0 
55835797843 243.0621736480 -22.3011043727 13.499719619750977 0.0020300000905990601 12.882229804992676 0.0016100000357255340 12.319600105285645 0.0010600000387057662 11.726440429687500 0.0006799999973736703 11.398340225219727 0.0008599999709986150 22.11532 1.74093 gps1  -3.12508 1.57323 -21.89341 1.74418 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006   76.18146  119.41550 1810.55474 1  1.09214  0.26489 1 0 
55835797478 242.8945822832 -22.3289713219 14.612779617309570 0.0035099999513477087 13.853890419006348 0.0025800000876188278 13.241999626159668 0.0017000000225380063 12.693300247192383 0.0011599999852478504 12.303839683532715 0.0014700000174343586 19.08698 1.39426 gps1  -7.71230 1.76967 -17.45948 1.30851 1 0 0.100 0.020 0.030 3050.0  64.0  81.0 -1.87  0.02  0.03 4.20 0.11 0.13 0.416 0.009 0.008  125.70835  218.05028  454.38450 1 -0.05397  1.50242 1 0 
55835805452 242.2867744889 -22.2963502047 14.123499870300293 0.0026300000026822090 13.465829849243164 0.0018899999558925629 12.903309822082520 0.0013000000035390258 12.402759552001953 0.0010900000343099236 12.046239852905273 0.0014600000577047467 35.50846 1.80026 gps1 -21.89379 1.97943 -27.95555 1.68095 1 0 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002   23.22452   87.50521  175.27019 1 -2.29155 -1.87779 0 1 
55835803640 242.2687926875 -22.4145698046 14.568309783935547 0.0032800000626593828 13.635950088500977 0.0020500000100582838 12.917610168457031 0.0013000000035390258 12.373620033264160 0.0010699999984353781 11.925609588623047 0.0013500000350177288 23.84470 3.21383 gps1 -10.82967 3.06823 -21.24354 3.25060 1 0 0.110 0.010 0.040 3075.0  30.0  94.0 -1.82  0.06  0.06 4.20 0.07 0.13 0.435 0.003 0.003 1001.53069 1279.28298 1351.71913 1 -0.11944  0.40611 1 0 
55835823882 241.9599550506 -22.3506245388 13.508760452270508 0.0019399999873712661 12.851969718933105 0.0014100000262260437 12.277489662170410 0.0009399999980814756 11.713479995727539 0.0007300000288523734 11.295080184936523 0.0008800000068731606 26.30191 3.47066 gps1 -11.19109 3.68644 -23.80231 3.42113 1 1 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036  232.49991  234.08553 1976.20188 1 -0.17298 -0.42457 1 0 
55835823370 241.9383857753 -22.3826590629 13.589420318603516 0.0020200000144541264 12.934519767761230 0.0014700000174343586 12.348150253295898 0.0009699999936856328 11.811289787292480 0.0007699999841861427 11.485440254211426 0.0009899999713525176 20.87922 1.50594 gps1  -9.02082 1.26261 -18.82994 1.55643 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006  168.93828  324.81379 1089.95173 1  0.30842  1.03152 1 0 
55835824859 242.0928655565 -22.2841582165 14.312379837036133 0.0028699999675154686 13.556879997253418 0.0019799999427050352 12.939259529113770 0.0013099999632686377 12.393899917602539 0.0010900000343099236 12.019619941711426 0.0013599999947473409 28.25289 2.06681 hsoy -14.64800 2.06682 -24.15910 2.06680 1 0 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002  251.20354  496.13248  352.14261 1 -0.76172 -0.72399 1 0 
55835837385 242.7807490256 -22.4806407555 13.584630012512207 0.0020200000144541264 12.785039901733398 0.0015300000086426735 12.170809745788574 0.0009899999713525176 11.641380310058594 0.0006699999794363976 11.225850105285645 0.0007999999797903001 24.53303 2.94106 gps1  -6.22552 2.54930 -23.72999 2.96612 1 1 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036  628.52762  596.11264 1823.57011 1  0.60406 -0.09958 1 0 
55835839886 242.8825238651 -22.6189814583 13.983530044555664 0.0027399999089539051 13.286210060119629 0.0019399999873712661 12.679289817810059 0.0012600000482052565 12.115030288696289 0.0008699999889358878 11.757639884948730 0.0010799999581649899 24.87266 1.01955 gps1  -4.71828 1.53575 -24.42104 0.99511 1 0 0.150 0.020 0.020 3159.0  44.0  46.0 -1.64 -0.04 -0.04 4.20 0.08 0.13 0.509 0.040 0.008  164.33277  213.04352  492.12337 1  0.92522 -0.31995 1 0 
55835851097 243.9111021748 -22.6770256820 13.825849533081055 0.0022700000554323196 13.144419670104980 0.0017800000496208668 12.562080383300781 0.0012199999764561651 12.022339820861816 0.0007900000200606883 11.677379608154297 0.0010000000474974513 23.86284 1.50075 gps1 -12.96962 1.42067 -20.03058 1.53307 1 0 0.150 0.050 0.050 3159.0   4.0  93.0 -1.64  0.05  0.05 4.20 0.07 0.13 0.509 0.001 0.045  245.98979  335.11707  190.08845 1 -0.49188  0.40326 1 0 
55835862806 243.3610819495 -22.5097124670 15.053039550781250 0.0041800001636147499 14.184809684753418 0.0030199999455362558 13.515210151672363 0.0021100000012665987 12.959190368652344 0.0014299999456852674 12.509090423583984 0.0017900000093504786 29.15633 2.57259 hsoy  -3.02061 2.67529 -28.99944 2.57145 1 1 0.075 0.015 0.025 2967.0  64.0  89.0 -2.02  0.03  0.01 4.18 0.11 0.16 0.369 0.014 0.006  545.95866  502.27446  686.68193 1  1.49688 -1.83462 0 1 
55835878421 242.0450554553 -22.4952551352 13.903479576110840 0.0023399998899549246 13.156189918518066 0.0016199999954551458 12.541979789733887 0.0010600000387057662 12.030429840087891 0.0008699999889358878 11.658559799194336 0.0010799999581649899 26.15618 1.25524 gps1  -5.72787 1.97321 -25.52131 1.20784 1 1 0.150 0.050 0.050 3159.0   4.0  93.0 -1.64  0.05  0.05 4.20 0.07 0.13 0.509 0.001 0.045  413.42372  418.76039  363.37506 1  0.87435 -1.11846 1 0 
55835915739 243.5563214772 -22.7494333361 13.434120178222656 0.0019700000993907452 12.824749946594238 0.0015600000042468309 12.283140182495117 0.0010699999984353781 11.679960250854492 0.0006799999973736703 11.344090461730957 0.0008699999889358878 19.46382 1.46002 gps1  -6.13815 1.08608 -18.47061 1.49559 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036  144.27894  104.00663 1604.15103 1  0.87442  0.77372 1 0 
55835924490 243.6369400297 -22.7037383229 15.822609901428223 0.0071399998851120472 14.845970153808594 0.0046399999409914017 14.163089752197266 0.0027900000568479300 13.633000373840332 0.0021800000686198473 13.149169921875000 0.0030900000128895044 24.63710 3.28953 hsoy -10.30990 3.28957 -22.37616 3.28952 1 1 0.050 0.020 0.010 2843.0 144.0  49.0 -2.23  0.06  0.06 4.14 0.26 0.18 0.315 0.033 0.014  138.92526  644.74628  588.48522 1 -0.10605  0.02898 1 0 
55835940769 241.6634259257 -22.8094984623 13.520319938659668 0.0019799999427050352 12.873740196228027 0.0014400000218302011 12.321840286254883 0.0009800000116229055 11.741930007934570 0.0007600000244565308 11.421959877014160 0.0010199999669566751 23.68845 1.97831 gps1  -7.85640 1.32653 -22.34770 2.04448 1 1 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006   74.30951  137.11211 1684.01884 1  0.55051 -0.12616 1 0 
55835990045 243.8066621812 -23.0739549206 16.767780303955078 0.0121099995449185354 15.693320274353027 0.0077900001779198647 14.961759567260742 0.0046600000932812691 14.241279602050781 0.0035000001080334187 13.767230033874512 0.0047800000756978989 32.56407 3.28974 hsoy -13.51667 3.29019 -29.62631 3.28964 1 1 0.020 0.020 0.020 2519.0 202.0 202.0 -2.67  0.12  0.12 3.96 0.01 0.32 0.244 0.004 0.004  621.09094  879.27666  914.84653 1 -0.51430 -1.23935 1 0 
55835995254 243.4276725149 -23.0244428797 15.189279556274414 0.0045799999497830868 14.336839675903320 0.0032999999821186066 13.717820167541504 0.0023499999660998583 13.148819923400879 0.0015800000401213763 12.729990005493164 0.0020099999383091927 18.80037 1.38787 gps1  -7.90068 1.49704 -17.05970 1.36332 1 0 0.070 0.010 0.020 2946.0  43.0  77.0 -2.06  0.00  0.00 4.18 0.11 0.14 0.358 0.016 0.017  349.80175  311.17093  478.45485 1  0.52984  1.00184 1 0 
55835996023 243.5071992443 -22.9801891115 13.654100418090820 0.0021299999207258224 12.981180191040039 0.0016700000269338489 12.421959877014160 0.0011699999449774623 11.881959915161133 0.0007500000065192580 11.514960289001465 0.0009399999980814756 24.77759 1.10000 ucac  -9.69998 1.10000 -22.79999 1.10000 1 1 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  197.30341  200.71450  667.73438 1 -0.05808 -0.07020 1 0 
55836004087 242.0090571278 -22.9849607421 13.469980239868164 0.0019399999873712661 12.690870285034180 0.0013200000394135714 12.134759902954102 0.0008900000248104334 11.548159599304199 0.0006900000153109431 11.211009979248047 0.0008599999709986150 20.64449 1.29268 gps1 -10.89870 1.07751 -17.53320 1.36678 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  367.76318  699.25276 1018.72371 1 -0.04639  1.20245 1 0 
55836010474 241.6098782732 -23.1031805455 14.477479934692383 0.0031500000040978193 13.769849777221680 0.0022100000642240047 13.204930305480957 0.0015200000489130616 12.615940093994141 0.0012700000079348683 12.270620346069336 0.0016299999551847575 24.64073 1.33938 gps1 -13.31146 1.24409 -20.73573 1.37673 1 0 0.100 0.010 0.030 3050.0  33.0  81.0 -1.87  0.03  0.03 4.20 0.11 0.13 0.416 0.009 0.029  159.36445  152.51730  172.72657 1 -0.75470  0.23458 1 0 
55836040396 243.7138047041 -23.1476958620 13.670330047607422 0.0021100000012665987 13.035590171813965 0.0015600000042468309 12.497119903564453 0.0010799999581649899 11.895139694213867 0.0008200000156648457 11.564809799194336 0.0010300000431016088 22.59108 3.09758 gps1  -2.82683 1.25127 -22.41352 3.11813 1 1 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010   83.93567   99.10960  391.86044 1  2.36630  0.13676 0 1 
55836064153 242.9098701935 -23.1187398958 15.189889907836914 0.0043700002133846283 14.366999626159668 0.0030499999411404133 13.742719650268555 0.0020300000905990601 13.203599929809570 0.0017999999690800903 12.777429580688477 0.0020999999251216650 21.48026 2.02189 gps1 -10.86510 1.46517 -18.52975 2.18071 1 0 0.070 0.020 0.010 2946.0  97.0  40.0 -2.06  0.07  0.07 4.18 0.14 0.14 0.358 0.005 0.005  267.31260  316.25856  426.03618 1 -0.68578  0.45501 1 0 
55836079708 243.2950929144 -23.2310136643 13.621319770812988 0.0020399999339133501 13.018269538879395 0.0015600000042468309 12.454460144042969 0.0010199999669566751 11.940279960632324 0.0007900000200606883 11.590270042419434 0.0009599999757483602 36.95276 2.01612 gps1 -12.87113 1.34625 -34.63871 2.09182 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010   53.46604   53.71525  361.75307 1 -0.93428 -3.46901 0 1 
55836085681 242.7261877761 -23.1530791309 14.125410079956055 0.0026100000832229853 13.530819892883301 0.0019900000188499689 12.974679946899414 0.0013699999544769526 12.439880371093750 0.0011200000299140811 12.089559555053711 0.0013699999544769526 36.25267 2.80552 gps1 -15.38145 2.81052 -32.82784 2.80442 1 0 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002   45.61699  205.94463   52.05708 1 -1.52409 -1.87698 0 1 
55836088889 244.1393002158 -23.4559013650 13.431010246276855 0.0018799999961629510 12.773500442504883 0.0013899999903514979 12.194899559020996 0.0009100000024773180 11.669489860534668 0.0006999999750405550 11.292579650878906 0.0008399999933317304 36.56992 2.41988 gps1 -26.33558 2.67840 -25.37314 2.10617 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036  325.55319  237.70496 1261.96875 1 -3.47844 -0.46011 0 1 
55836088321 244.2561435401 -23.4849895083 13.656160354614258 0.0020900000818073750 13.024999618530273 0.0015699999639764428 12.452989578247070 0.0010300000431016088 11.887180328369141 0.0007900000200606883 11.536729812622070 0.0009699999936856328 26.92202 2.20279 gps1 -11.01211 2.16807 -24.56682 2.20970 1 0 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  123.75207  132.25401  512.31200 1 -0.14201 -0.29463 1 0 
55836118575 243.8337567724 -23.5651942704 14.328599929809570 0.0029899999499320984 13.500000000000000 0.0019799999427050352 12.838179588317871 0.0012499999720603228 12.344479560852051 0.0010000000474974513 11.907409667968750 0.0011699999449774623 24.18595 3.17600 gps1  -4.77224 3.00600 -23.71046 3.18270 0 0 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002  420.13331  544.69559  747.63827 0  0.79334 -0.37395 1 0 
55836119916 243.9969168513 -23.4934605323 13.332799911499023 0.0018500000005587935 12.765489578247070 0.0013899999903514979 12.220800399780273 0.0009200000204145908 11.630510330200195 0.0006699999794363976 11.309120178222656 0.0008299999753944576 27.42249 2.10533 hsoy -10.14124 2.10534 -25.47839 2.10533 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  199.05283  202.62505  921.20386 1  0.05458 -0.48170 1 0 
55836129711 243.4019645638 -23.4598503819 13.331620216369629 0.0018299999646842480 12.683119773864746 0.0013299999991431832 12.097769737243652 0.0008699999889358878 11.544879913330078 0.0006600000197067857 11.189279556274414 0.0007999999797903001 29.92153 2.18260 gps1 -12.47326 1.38445 -27.19772 2.31572 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  132.57109  769.52891  523.63820 1 -0.89797 -1.29523 1 0 
55836129521 243.3948492004 -23.4710308844 14.737529754638672 0.0036899999249726534 14.080559730529785 0.0026799999177455902 13.484519958496094 0.0018400000408291817 12.914210319519043 0.0015300000086426735 12.552530288696289 0.0018799999961629510 19.56089 1.30156 gps1  -8.62491 0.98447 -17.55674 1.36711 1 0 0.080 0.010 0.030 2987.0  39.0  99.0 -1.98  0.03  0.03 4.17 0.08 0.17 0.383 0.010 0.013   48.48344   58.72518  157.19900 1  0.12477  0.82104 1 0 
55836137612 242.5809387632 -23.5191480715 14.841910362243652 0.0038699998985975981 14.123209953308105 0.0027499999850988388 13.531519889831543 0.0019099999917671084 12.966679573059082 0.0016100000357255340 12.570569992065430 0.0019499999471008775 21.46115 1.31018 gps1  -7.54807 1.68244 -20.08999 1.24873 1 0 0.080 0.010 0.020 2987.0  39.0  69.0 -1.98  0.03  0.01 4.17 0.08 0.17 0.383 0.028 0.013  122.76575  122.98856  222.61300 1  0.63840 -0.14252 1 0 
55836146873 242.2015278547 -23.6891755437 13.832539558410645 0.0022899999748915434 13.036479949951172 0.0016100000357255340 12.463350296020508 0.0010699999984353781 11.906959533691406 0.0008099999977275729 11.545240402221680 0.0009899999713525176 20.24413 1.58539 gps1  -9.09579 1.34640 -18.08566 1.64034 1 1 0.170 0.020 0.030 3197.0  42.0  55.0 -1.56 -0.03 -0.03 4.20 0.07 0.13 0.544 0.036 0.010  281.27261  355.14108  597.69342 1 -0.14179  0.34529 1 0 
55836147315 242.2823110376 -23.6651461330 13.437859535217285 0.0018899999558925629 12.629329681396484 0.0013200000394135714 12.031550407409668 0.0008599999709986150 11.475549697875977 0.0006300000241026282 11.106579780578613 0.0007699999841861427 31.48274 1.97323 gps1 -10.68280 1.92774 -29.61487 1.97907 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  481.53449 1384.40944  811.58435 1 -0.56639 -2.05401 0 1 
55836151173 243.9101118727 -23.6988848471 13.398850440979004 0.0019300000276416540 12.760319709777832 0.0014299999456852674 12.208330154418945 0.0009399999980814756 11.584320068359375 0.0006799999973736703 11.267180442810059 0.0008699999889358878 22.33351 1.40833 gps1 -16.58669 1.37961 -14.95552 1.44287 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  261.11885  331.65051  995.34144 1 -1.12452  1.95116 0 1 
55836155009 242.0310390538 -23.7515685467 16.056240081787109 0.0076399999670684338 15.067119598388672 0.0047900001518428326 14.398130416870117 0.0034099998883903027 13.864439964294434 0.0030700000934302807 13.421759605407715 0.0035600000992417336 23.55175 2.05295 gps1  -6.85289 2.66444 -22.53271 1.98691 1 1 0.040 0.010 0.010 2768.0  69.0  59.0 -2.35  0.06  0.06 4.11 0.23 0.19 0.292 0.031 0.037  974.18814  339.56323  423.53177 1  0.57312 -0.75089 1 0 
55836159470 242.9067050123 -23.7707739625 13.301580429077148 0.0017699999734759331 12.643219947814941 0.0013500000350177288 12.099470138549805 0.0008900000248104334 11.478300094604492 0.0006600000197067857 11.158049583435059 0.0007999999797903001 21.97018 1.25424 gps1  -9.51877 0.82537 -19.80106 1.33387 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  163.89772 1048.81818  387.41005 1 -0.24380 -0.07419 1 0 
55836161142 242.8595837580 -23.6683661683 14.833820343017578 0.0037499999161809679 13.974659919738770 0.0026100000832229853 13.404359817504883 0.0017699999734759331 12.822290420532227 0.0015000000130385160 12.447560310363770 0.0017800000496208668 19.91277 1.36216 gps1  -6.25053 1.03698 -18.90632 1.39311 1 0 0.080 0.008 0.030 2987.0  31.0  99.0 -1.98  0.03  0.03 4.17 0.08 0.17 0.383 0.010 0.018  210.73018  374.54309  427.22326 1  1.09240  0.05243 1 0 
55836159959 243.0670548352 -23.7402753103 14.504969596862793 0.0031699999235570431 13.737339973449707 0.0023099998943507671 13.188409805297852 0.0015699999639764428 12.544529914855957 0.0012499999720603228 12.211779594421387 0.0015200000489130616 25.01319 1.57155 gps1 -16.75803 1.68738 -18.56954 1.47050 1 0 0.110 0.020 0.020 3075.0  58.0  56.0 -1.82  0.01  0.01 4.20 0.11 0.13 0.435 0.028 0.010  197.21286  311.74945  338.81351 1 -2.08137  0.35342 0 1 
55836165828 243.1955094629 -23.6447063782 15.179920196533203 0.0046100001782178879 14.261369705200195 0.0029599999543279409 13.600819587707520 0.0019499999471008775 13.022450447082520 0.0016599999507889152 12.594940185546875 0.0018899999558925629 20.09541 3.13830 gps1  -8.39479 2.84263 -18.25796 3.19731 1 0 0.072 0.012 0.018 2954.0  51.0  69.0 -2.04  0.01  0.01 4.18 0.11 0.14 0.363 0.021 0.012  427.67507  547.57996  795.82025 1  0.60733  0.34906 1 0 
55836168444 243.8167389572 -23.7528755909 13.586930274963379 0.0020399999339133501 12.843819618225098 0.0014299999456852674 12.229820251464844 0.0009399999980814756 11.656229972839355 0.0007099999929778278 11.272040367126465 0.0008599999709986150 21.41397 1.99561 gps1  -8.28280 1.90642 -19.74724 2.01089 1 0 0.200 0.030 0.100 3240.0  48.0 134.0 -1.47  0.01  0.13 4.20 0.08 0.13 0.587 0.036 0.036  423.98831  435.19442 2089.50144 1  0.28071  0.56506 1 0 
55836168478 243.7871479909 -23.7513682770 13.360110282897949 0.0018299999646842480 12.755160331726074 0.0013699999544769526 12.224040031433105 0.0009299999801442028 11.619689941406250 0.0006900000153109431 11.279580116271973 0.0008699999889358878 17.28824 1.71587 gps1  -8.33436 1.52851 -15.14667 1.76869 1 0 0.200 0.100 0.100 3240.0   6.0 134.0 -1.47  0.13  0.13 4.20 0.07 0.13 0.587 0.036 0.036  225.03562  261.15037  946.95887 1  0.27696  1.66119 1 0 
55836182214 242.4938276227 -23.7552051350 14.195079803466797 0.0026599999982863665 13.238160133361816 0.0017600000137463212 12.573530197143555 0.0011099999537691474 12.034259796142578 0.0008900000248104334 11.577879905700684 0.0010199999669566751 25.83515 2.83365 gps1  -6.58027 2.45739 -24.98310 2.85792 1 1 0.150 0.020 0.050 3159.0  44.0  93.0 -1.64  0.05  0.05 4.20 0.08 0.13 0.509 0.001 0.008 1072.63673 1169.10868 1538.55393 1  0.55568 -0.96360 1 0 
55836224727 243.6052133006 -23.8375403651 13.519590377807617 0.0019799999427050352 12.874910354614258 0.0014700000174343586 12.341460227966309 0.0009899999713525176 11.803899765014648 0.0007699999841861427 11.422459602355957 0.0009399999980814756 23.32330 1.01329 gps1  -9.99336 1.17745 -21.07390 0.97257 1 0 0.200 0.030 0.030 3240.0  48.0  12.0 -1.47  0.01  0.01 4.20 0.08 0.13 0.587 0.079 0.006   91.84675  174.68965 1490.53523 1 -0.37783 -0.09582 1 0 
55836227005 241.8414909319 -23.9792582500 14.241149902343750 0.0027300000656396151 13.543419837951660 0.0020099999383091927 12.985090255737305 0.0013899999903514979 12.421509742736816 0.0010900000343099236 12.077179908752441 0.0013599999947473409 17.03290 1.89494 gps1  -2.88689 1.77079 -16.78646 1.89849 1 0 0.130 0.020 0.020 3118.0  49.0  51.0 -1.72  0.02  0.02 4.20 0.08 0.13 0.475 0.037 0.002  139.42613  377.81418  150.49306 1  1.95255  0.78235 0 1 
55836236688 243.3847265143 -23.9441949786 14.808520317077637 0.0038600000552833080 14.053000450134277 0.0026499999221414328 13.466039657592773 0.0017699999734759331 12.907999992370605 0.0014700000174343586 12.500889778137207 0.0017699999734759331 29.13464 2.10758 hsoy  -5.45357 2.12423 -28.61967 2.10698 1 0 0.080 0.010 0.030 2987.0  39.0  99.0 -1.98  0.03  0.03 4.17 0.08 0.17 0.383 0.010 0.013  107.43095  147.13857  292.14886 1  1.06935 -2.39631 0 1 
55836237336 243.4220840916 -23.9061052506 13.048330307006836 0.0016299999551847575 12.469750404357910 0.0012199999764561651 11.951029777526855 0.0008099999977275729 11.376640319824219 0.0006000000284984708 11.043299674987793 0.0007399999885819852 26.62855 1.38762 gps1 -15.72197 1.38746 -21.49185 1.38771 1 0 0.300 0.100 0.100 3363.0 129.0  11.0 -1.23  0.17  0.17 4.21 0.08 0.12 0.713 0.076 0.076  830.08841  983.23811  226.82210 1 -1.75514 -0.51339 1 0 
55836240538 242.7386665122 -23.9983744026 14.044460296630859 0.0025500000920146704 13.345970153808594 0.0018200000049546361 12.803070068359375 0.0012400000123307109 12.212100028991699 0.0009800000116229055 11.877329826354980 0.0011699999449774623 23.56852 2.01706 gps1 -14.87174 1.86133 -18.28404 2.11379 1 0 0.130 0.040 0.040 3118.0   3.0  87.0 -1.72  0.04  0.04 4.20 0.08 0.13 0.475 0.006 0.042  308.06110  262.24230  186.41672 1 -1.49475  0.35871 1 0 

==> datafile11a.txt <==
Title: Very Low-Mass Stars and Brown Dwarfs in Upper Scorpius using Gaia 
       Dr1: Mass Function, Disks and Kinematics 
Authors: Cook N.J., Scholz A., Jayawardhana R. 
Table: L sample sources with ZYJHK photometry
================================================================================
Byte-by-byte Description of file: datafile11a.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label    Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---       UID          Unique ID from catalog creation
  10- 23 F14.10 deg       RAdeg        Right Ascension in decimal degrees (J2000)
  25- 38 F14.10 deg       DEdeg        Declination in decimal degrees (J2000)
  40- 46 A7     ---       Coord        Source of main coordinates
  48- 63 A16    ---       Cat          Catalog contained in (1)
  65- 72 A8     mag       Zmag         Most precise Z magnitude
  74- 80 A7     ---     r_Zmag         Reference for Zmag (1)
  82- 88 A7     mag     e_Zmag         uncertainty in Zmag
  90- 97 A8     mag       Ymag         Most precise Y magnitude
  99-105 A7     ---     r_Ymag         Reference for Ymag (1)
 107-113 A7     mag     e_Ymag         uncertainty in Ymag
 115-117 A3     mag       Jmag         Most precise J magnitude
 119-122 A4     ---     r_Jmag         Reference for Jmag (1)
 124-126 A3     mag     e_Jmag         uncertainty in Jmag
 128-135 F8.5   mag       Hmag         Most precise H magnitude
 137-143 A7     ---     r_Hmag         Reference for Hmag (1)
 145-151 F7.5   mag     e_Hmag         uncertainty in Hmag
 153-160 F8.5   mag       Kmag         Most precise K magnitude
 162-168 A7     ---     r_Kmag         Reference for Kmag (1)
 170-176 F7.5   mag     e_Kmag         uncertainty in Kmag
 178-181 A4     ---       SpTCat       spt from source catalog
 183-186 A4     ---     r_SpTCat       Reference for SpTcat (1)
 188-190 A3     solMass   MassCat      Mass from source catalog
 192-195 A4     ---     r_MassCat      Reference for MassCat (1)
 197-197 I1     ---       fZYJHK       Flag whether source ahs valid ZYJHK photometry (2)
 199-199 I1     ---       fHKonly      Flag that source only has HK photometry (2)
 201-208 F8.5   mas/yr    pm           Most precise proper motion
 210-216 F7.5   mas/yr  e_pm           Uncertainty in pm
 218-221 A4     ---     r_pm           Reference for pm (3)
 223-231 F9.5   mas/yr    pmRA         Most precise proper motion in RA
 233-239 F7.5   mas/yr  e_pmRA         Uncertainty in pmRA
 241-249 F9.5   mas/yr    pmDE         Most precise proper motion in DE
 251-257 F7.5   mas/yr  e_pmDE         Uncertainty in pmDE
 259-261 A3     solMass   MassFit      Best {chi}^2^ fit for mass
 263-265 A3     solMass   bMassFit     Lower uncertainty bound in MassFit
 267-269 A3     solMass   BMassFit     Upper uncertainty bound in MassFit
 271-273 A3     K         TeffFit      Best {chi}^2^ fit for effective temperature
 275-277 A3     K         bTeffFit     Lower uncertainty bound in TeffFit
 279-281 A3     K         BTeffFit     Upper uncertainty bound in TeffFit
 283-285 A3     solLum    LumFit       Best {chi}^2^ fit for luminosity
 287-289 A3     solLum    bLumFit      Lower uncertainty bound in LumFit
 291-293 A3     solLum    BLumFit      Upper uncertainty bound in LumFit
 295-297 A3     [cm/s2]   log(g)Fit    Best {chi}^2^ fit for surface gravity
 299-301 A3     [cm/s2]   blog(g)Fit   Lower uncertainty bound in log(g)Fit
 303-305 A3     [cm/s2]   Blog(g)Fit   Upper uncertainty bound in log(g)Fit
 307-309 A3     solRad    RadFit       Best {chi}^2^ fit for radius
 311-313 A3     solRad    eRadFitL     Lower uncertainty bound in RadFit
 315-317 A3     solRad    eRadFitU     Upper uncertainty bound in RadFit
 319-321 A3     ---       chilow       Low fit {chi}^2^
 323-325 A3     ---       chimid       Mid fit {chi}^2^
 327-329 A3     ---       chihi        High fit {chi}^2^
 331-331 I1     ---       Disk         Flagged as having a disc (2) (4)
 333-333 I1     ---       WiseAndMass  Has WISE photometry and a mass estimate (2)
 335-342 F8.5   ---       sigExpmRA    Sigma excess in pmRA
 344-351 F8.5   ---       sigExpmDE    Sigma excess in pmDE
 353-353 I1     ---       fnotPMout    Not an outlier in pm; 2{sigma} (2)
 355-355 I1     ---       fPMout       Is an outlier in pm; 2{sigma} (2)
--------------------------------------------------------------------------------
Note (1):
    GCSSV = From UKIDSS Science verification (Lawrence et al. 2007 [2007MNRAS.379.1599L])
    GCSDR10 = From UKIDSS DR10 (Lawrence et al. 2007 [2007MNRAS.379.1599L])
    D11 = From Dawson et al. 2011 [2011MNRAS.418.1231D]
    L11 = From Lodieu et al. 2011 [2011MNRAS.418.2604L]
    D13 = From Dawson et al. 2013 [2013MNRAS.429..903D]
    L13a = From Lodieu 2013 [2013MNRAS.431.3222L] 
           L13a_HK from HK sample, 
           L13a_ZYJHK_SV from the ZYJHK UKIDSS Science verification sample,
           L13a_ZYJHK_red from the ZYJHK UKIDSS DR10 affected by reddening sample, 
           L13a_ZYJHK_nored from the ZYJHK UKIDSS DR10 devoid of reddening sample
    L13b = From Lodieu 2013 [2013MNRAS.435.2474L]
    D14 = From Dawson et al. 2014 [2014MNRAS.442.1586D]
Note (2): 
    1 = true;
    0 = false.
Note (3): 
    hsoy = Hot Stuff for One Year (HSOY) catalog (Altmann et al. 2017 [2017A&A...600L...4A])
    gps1 = Gaia-PS1-SDSS (GPS1) catalog (Tian et al. 2017 [2017ApJS..232....4T])
     gcs = The UKIRT Infrared Deep Sky Survey (UKIDSS) catalog (Lawrence et al. 2007 [2007MNRAS.379.1599L])
Note (4): From isochrones (i.e have ZYJHKW1W2 photometry).
--------------------------------------------------------------------------------
nid00050 250.0535280434 -22.3139023132 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.46700 L13a_HK 0.00200 13.03200 L13a_HK 0.00200 None None nan None 0 1 17.79380 2.09023 hsoy -12.50388 2.09032 -12.65987 2.09014 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.75602  1.59152 1 0 
nid00052 249.9763985311 -22.4038632029 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.90985 GCSDR10 0.00176 12.48792 GCSDR10 0.00157 None None nan None 0 1 18.28760 1.48496 gps1  -0.98897 1.47996 -18.26084 1.48498 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.13990 -0.35689 1 0 
nid00056 249.7800878305 -22.8828301928 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.73976 GCSDR10 0.00163 12.28300 L13a_HK 0.00100 None None nan None 0 1 16.50609 3.30976 gps1  -4.66163 3.48287 -15.83415 3.29433 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.46669  0.42273 1 0 
nid00057 249.7428240687 -22.1733272117 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.34798 GCSDR10 0.00250 12.92300 L13a_HK 0.00200 None None nan None 0 1 32.27226 1.56608 gps1 -24.22581 1.59158 -21.32156 1.53254 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -4.21270 -1.04570 0 1 
nid00060 248.7135050250 -18.0578986958 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.08646 GCSDR10 0.00181 12.71730 GCSDR10 0.00170 None None nan None 0 1 30.73395 1.27024 gps1 -22.63279 1.32997 -20.79261 1.19562 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -2.18005  0.08647 0 1 
nid00062 248.5849745465 -18.7366872011 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.89822 GCSDR10 0.00180 12.51236 GCSDR10 0.00164 None None nan None 0 1 27.06099 1.36989 gps1 -14.96917 1.31812 -22.54376 1.39210 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.72349 -0.69806 1 0 
nid00065 247.5419239059 -17.0016090976 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.70400 L13a_HK 0.00100 12.33900 L13a_HK 0.00100 None None nan None 0 1 27.59830 1.42510 gps1 -13.82979 1.89106 -23.88311 1.22996 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.61337 -1.05902 1 0 
nid00066 247.5035312144 -17.1636080323 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.75806 GCSDR10 0.00153 12.41354 GCSDR10 0.00151 None None nan None 0 1 22.26674 2.11589 gps1  -3.55371 1.75515 -21.98133 2.12450 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.20138 -0.46680 1 0 
nid00067 247.0489570845 -17.6461143260 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.73545 GCSDR10 0.00155 12.37300 L13a_HK 0.00100 None None nan None 0 1 13.96903 1.42976 gps1  -3.96069 1.07971 -13.39577 1.45637 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.15782  2.04234 0 1 
nid00068 247.0154239326 -17.1699342671 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.61600 L13a_HK 0.00100 11.84600 L13a_HK 0.00100 None None nan None 0 1 16.15949 1.09030 gps1  -9.66492 1.11294 -12.95062 1.07749 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.25881  2.31353 0 1 
nid00069 246.9886772118 -16.8673410582 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.57900 L13a_HK 0.00100 12.21600 L13a_HK 0.00100 None None nan None 0 1 26.03298 2.19768 hsoy -15.98465 2.19804 -20.54768 2.19746 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.91918 -0.09729 1 0 
nid00071 246.8184643801 -17.2532573610 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.84418 GCSDR10 0.00162 12.46245 GCSDR10 0.00157 None None nan None 0 1 27.23462 2.68924 hsoy -19.11823 2.68924 -19.39633 2.68924 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -1.38897  0.27450 1 0 
nid00076 246.3691595536 -16.9808559526 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.11394 GCSDR10 0.00189 12.62610 GCSDR10 0.00178 None None nan None 0 1 21.50889 2.89001 hsoy  -9.17060 2.89002 -19.45591 2.89000 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.34503  0.26782 1 0 
nid00077 246.2382490263 -15.9794718856 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.60648 GCSDR10 0.00151 12.27700 L13a_HK 0.00100 None None nan None 0 1 21.90982 2.19726 hsoy  -3.14290 2.19728 -21.68323 2.19726 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.92107 -0.52955 1 0 
nid00080 244.9643113529 -22.6926000460 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.90219 GCSDR10 0.00360 13.39100 L13a_HK 0.00300 None None nan None 0 1 20.43643 3.94486 hsoy -10.83845 3.93818 -17.32558 3.94747 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.77156  0.25455 1 0 
nid00081 244.9641954198 -22.6907772982 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.62595 GCSDR10 0.00157 12.16700 L13a_HK 0.00100 None None nan None 0 1 18.74635 1.87942 gps1  -8.95852 1.33096 -16.46726 2.01329 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0 -0.56354  0.50906 1 0 
nid00082 244.9582762215 -23.0033370015 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 14.95650 GCSDR10 0.00690 14.37078 GCSDR10 0.00759 None None nan None 0 1 25.32264 2.24508 gcs  -13.54519 2.24508 -21.39542 2.24508 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -1.70557 -0.65365 1 0 
nid00083 244.9252866034 -22.9844426925 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.60400 L13a_HK 0.00100 12.23200 L13a_HK 0.00100 None None nan None 0 1 21.71237 1.36965 gps1  -6.49326 1.30697 -20.71870 1.37565 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.44453 -0.54795 1 0 
nid00085 244.9156561211 -21.7597790014 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.56000 L13a_HK 0.00100 12.11600 L13a_HK 0.00100 None None nan None 0 1 23.70521 3.34030 gps1  -6.36140 2.62205 -22.83571 3.38968 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.83489 -0.61091 1 0 
nid00086 244.8850403257 -24.1157326075 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.76700 L13a_HK 0.00100 12.35276 GCSDR10 0.00181 None None nan None 0 1 22.83641 2.16525 gcs   -4.94815 2.16525 -22.29388 2.16525 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.26564  0.00509 1 0 
nid00087 244.8597573142 -24.2123915767 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.79600 L13a_HK 0.00100 12.34379 GCSDR10 0.00178 None None nan None 0 1 20.40670 1.30204 gps1 -10.29381 1.62688 -17.62018 1.17072 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -1.18205  0.91910 1 0 
nid00089 244.8336969544 -23.4962060574 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 14.33902 GCSDR10 0.00395 13.69700 L13a_HK 0.00400 None None nan None 0 1 19.29585 2.19669 gcs   -1.42349 2.19669 -19.24327 2.19669 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.42042  0.34251 1 0 
nid00090 244.8313703261 -19.8664044784 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.65888 GCSDR10 0.00157 12.31000 L13a_HK 0.00100 None None nan None 0 1 31.43084 2.08738 hsoy  -9.45659 2.08739 -29.97450 2.08738 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.41068 -1.59074 1 0 
nid00091 244.8185641854 -23.7898952197 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 14.18571 GCSDR10 0.00352 13.59645 GCSDR10 0.00371 None None nan None 0 1 24.64677 2.19610 gcs   -6.27058 2.19610 -23.83576 2.19610 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.41342 -0.69478 1 0 
nid00092 244.8043626389 -24.6878730479 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.64200 L13a_HK 0.00100 12.25791 GCSDR10 0.00159 None None nan None 0 1 12.24226 1.06107 gps1  -9.12142 1.07169  -8.16533 1.04766 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.45409  2.85811 0 1 
nid00093 244.7899782132 -23.6231288830 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.69100 L13a_HK 0.00100 12.34262 GCSDR10 0.00152 None None nan None 0 1 15.92227 2.11422 hsoy  -3.64806 2.11422 -15.49872 2.11422 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.03127  1.33549 1 0 
nid00095 244.7701484369 -19.8070216317 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.70200 L13a_HK 0.00300 13.25738 GCSDR10 0.00277 None None nan None 0 1 31.98771 4.91731 gps1 -11.35714 4.31013 -29.90366 4.99881 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.00599 -1.33727 1 0 
nid00096 244.7642306133 -23.7357789441 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.32365 GCSDR10 0.00189 12.76800 L13a_HK 0.00200 None None nan None 0 1 25.07944 2.18552 gcs   -0.62763 2.18552 -25.07159 2.18552 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.60702 -0.92409 1 0 
nid00097 244.7543345277 -24.5855971359 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.31507 GCSDR10 0.00192 12.90454 GCSDR10 0.00259 None None nan None 0 1 16.56375 1.44742 gps1 -10.24591 1.30996 -13.01457 1.52641 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -1.26408  1.52236 1 0 
nid00099 244.7140301617 -23.6672406725 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.77000 L13a_HK 0.00100 12.36742 GCSDR10 0.00155 None None nan None 0 1 33.62712 2.18276 gcs  -18.34960 2.18276 -28.17934 2.18276 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -4.47138 -1.72122 0 1 
nid00100 244.7098577331 -24.4089505715 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.95600 L13a_HK 0.00100 12.55964 GCSDR10 0.00194 None None nan None 0 1 22.18253 2.16615 gcs   -5.41123 2.16615 -21.51240 2.16615 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.24889  0.02397 1 0 
nid00101 244.7026797143 -22.1126788104 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.14800 L13a_HK 0.00200 12.53263 GCSDR10 0.00175 None None nan None 0 1 22.80001 2.13884 hsoy  -6.83183 2.14872 -21.75239 2.13787 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0  0.72544 -0.50257 1 0 
nid00103 244.6697463979 -22.1634413585 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.18400 L13a_HK 0.00200 12.71400 L13a_HK 0.00200 None None nan None 0 1 21.33083 2.19403 gps1 -10.96750 1.89917 -18.29530 2.29074 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.88804  0.35729 1 0 
nid00105 244.6243401064 -23.7133513605 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.28706 GCSDR10 0.00183 12.88900 L13a_HK 0.00200 None None nan None 0 1 16.21423 2.10781 hsoy  -4.16516 2.12299 -15.67012 2.10674 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.17074  1.14508 1 0 
nid00107 244.6041967414 -23.6363376088 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.89200 L13a_HK 0.00100 12.39405 GCSDR10 0.00158 None None nan None 0 1 20.45919 2.18260 gcs   -2.78423 2.18260 -20.26886 2.18260 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.20255  0.13914 1 0 
nid00108 244.5867493025 -24.0306794157 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 14.23160 GCSDR10 0.00389 13.73027 GCSDR10 0.00491 None None nan None 0 1 27.19231 2.19247 gcs   -9.33903 2.19247 -25.53829 2.19247 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.78824 -0.68727 1 0 
nid00112 244.4501812094 -23.4900724436 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.15156 GCSDR10 0.00181 12.72000 L13a_HK 0.00200 None None nan None 0 1 14.82000 2.18499 gcs   -2.12303 2.18499 -14.66714 2.18499 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.43497  0.90137 1 0 
nid00113 244.4409874942 -24.2455139595 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.04237 GCSDR10 0.00156 12.60278 GCSDR10 0.00179 None None nan None 0 1 24.02350 1.38987 gps1  -6.50416 1.34591 -23.12628 1.39329 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.35496 -0.41828 1 0 
nid00114 244.4391682403 -23.8933991279 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.37623 GCSDR10 0.00192 12.86800 L13a_HK 0.00200 None None nan None 0 1 21.01226 2.16704 gcs   -0.72278 2.16704 -20.99983 2.16704 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.94031  0.43233 1 0 
nid00116 244.3997662765 -20.3865784054 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.66606 GCSDR10 0.00159 12.30809 GCSDR10 0.00152 None None nan None 0 1 28.68691 2.18804 hsoy -18.92146 2.25467 -21.56195 2.13531 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -2.19242 -0.21167 0 1 
nid00118 244.3449111671 -24.3174335120 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 14.37800 L13a_HK 0.00400 13.83028 GCSDR10 0.00466 None None nan None 0 1 22.99971 2.18485 gcs   -1.42515 2.18485 -22.95551 2.18485 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.24270 -0.35481 1 0 
nid00120 244.3292110945 -21.6203100914 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.89351 GCSDR10 0.00179 12.48604 GCSDR10 0.00162 None None nan None 0 1 20.54265 3.00308 gps1  -5.57181 3.99798 -19.77259 2.90953 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.75053  0.17300 1 0 
nid00122 244.2374773410 -24.1441051112 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.12796 GCSDR10 0.00160 12.68258 GCSDR10 0.00186 None None nan None 0 1 18.37470 2.16564 gcs   -5.06550 2.16564 -17.66268 2.16564 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.23181  0.89486 1 0 
nid00123 244.2006390825 -18.8636533120 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.56500 L13a_HK 0.00100 12.22377 GCSDR10 0.00093 None None nan None 0 1 15.08413 2.05236 hsoy  -2.59410 2.05237 -14.85940 2.05236 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.52782  1.07546 1 0 
nid00125 244.1054540403 -24.2016300465 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.95100 L13a_HK 0.00100 12.45344 GCSDR10 0.00156 None None nan None 0 1 14.65095 1.36688 gps1  -8.73472 1.41451 -11.76243 1.33990 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0 -0.90666  2.44233 0 1 
nid00126 244.0999815568 -24.1417495164 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.52000 L13a_HK 0.00100 12.13300 L13a_HK 0.00100 None None nan None 0 1 22.94547 2.16370 gcs   -4.30451 2.16370 -22.53810 2.16370 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.54329 -0.58356 1 0 
nid00127 244.0898809211 -19.6294666519 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.02300 L13a_HK 0.00200 12.64300 L13a_HK 0.00200 None None nan None 0 1 18.35133 1.27398 gps1 -15.36726 1.13707 -10.03087 1.54847 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.72778  1.45719 1 0 
nid00128 244.0738769335 -29.0128087503 GCSDR10 L13a_HK/GCSDR10/ 15.20727 GCSDR10 0.00419 14.30859 GCSDR10 0.00301 nan None nan 13.07700 L13a_HK 0.00200 12.62633 GCSDR10 0.00180 None None nan None 0 1 29.11000 2.93116 gcs  -14.75565 2.93116 -25.09308 2.93116 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.84768 -0.67239 1 0 
nid00130 243.8837406735 -20.3620102620 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.92066 GCSDR10 0.00195 12.56635 GCSDR10 0.00191 None None nan None 0 1 22.47217 1.32522 gps1 -15.15225 1.49240 -16.59541 1.16769 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -1.05290  0.72734 1 0 
nid00133 243.7157722533 -19.5945703693 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.77050 GCSDR10 0.00165 12.31700 L13a_HK 0.00100 None None nan None 0 1 20.91515 2.74166 gps1  -4.82839 3.18405 -20.35019 2.71461 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.94424 -0.75561 1 0 
nid00135 243.6250011453 -18.9616080401 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 14.54446 GCSDR10 0.00569 13.97700 L13a_HK 0.00300 None None nan None 0 1 15.85896 2.41411 hsoy -10.88428 2.41686 -11.53426 2.41166 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.30395  1.17030 1 0 
nid00136 243.6032665105 -17.5592052403 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 14.33419 GCSDR10 0.00473 13.79300 L13a_HK 0.00400 None None nan None 0 1 19.88139 4.82746 gcs   -3.52364 4.82746 -19.56665 4.82746 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.66457  0.16007 1 0 
nid00141 243.2817707247 -17.0646206501 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.06237 GCSDR10 0.00194 12.66071 GCSDR10 0.00188 None None nan None 0 1 16.83128 3.76164 gps1  -7.00351 3.96136 -15.30499 3.71846 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.01629  0.83595 1 0 
nid00142 243.2627689337 -19.4922716475 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.77764 GCSDR10 0.00174 12.34172 GCSDR10 0.00154 None None nan None 0 1 28.50503 3.23662 gps1 -11.75365 3.58540 -25.96899 3.16043 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.19649 -0.98802 1 0 
nid00144 243.2205574993 -18.3385998394 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.51100 L13a_HK 0.00100 12.18400 L13a_HK 0.00100 None None nan None 0 1 26.78183 1.93505 gps1  -3.81305 2.29055 -26.50900 1.92701 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.00302 -0.82520 1 0 
nid00145 243.2182610187 -18.2832224295 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.88866 GCSDR10 0.00182 12.19000 L13a_HK 0.00100 None None nan None 0 1 29.97150 2.68744 hsoy  -7.78194 2.56139 -28.94361 2.69632 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0  0.35192 -1.21088 1 0 
nid00146 243.2008801572 -19.1556786921 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.74431 GCSDR10 0.00163 12.37600 L13a_HK 0.00100 None None nan None 0 1 26.13122 1.83559 gps1 -22.58193 1.84828 -13.14903 1.79765 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -3.93313  1.94576 0 1 
nid00149 243.1126470539 -20.2236838220 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.66007 GCSDR10 0.00163 12.22800 L13a_HK 0.00100 None None nan None 0 1 22.50694 3.06462 gps1  -6.19624 3.22254 -21.63722 3.05130 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.99728 -0.16426 1 0 
nid00150 243.0494136724 -20.7908123500 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.06100 L13a_HK 0.00200 12.56468 GCSDR10 0.00186 None None nan None 0 1 20.14328 2.21760 gps1  -5.87578 1.53897 -19.26725 2.27043 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.10886  0.64072 1 0 
nid00151 243.0267414089 -19.4320763110 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.77123 GCSDR10 0.00163 12.31600 L13a_HK 0.00100 None None nan None 0 1 21.56448 1.60484 gps1 -10.99520 1.73761 -18.55081 1.55551 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.08981  0.57614 1 0 
nid00153 242.9040483570 -27.3811758367 GCSDR10 L13a_HK/GCSDR10/ 15.26364 GCSDR10 0.00443 nan      None    nan     nan None nan 13.10100 L13a_HK 0.00200 12.64675 GCSDR10 0.00183 None None nan None 0 1 22.56060 3.03653 gcs   -7.33916 3.03653 -21.33348 3.03653 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.81727 -0.34844 1 0 
nid00154 242.8732982856 -19.0081756505 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.93108 GCSDR10 0.00180 12.43353 GCSDR10 0.00151 None None nan None 0 1 26.66777 2.41132 hsoy  -3.79080 2.41137 -26.39696 2.41132 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.30951 -0.66042 1 0 
nid00157 242.7559312374 -19.4136335311 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.73956 GCSDR10 0.00161 12.30800 L13a_HK 0.00100 None None nan None 0 1 18.03921 2.44693 gps1 -10.09952 2.16082 -14.94699 2.56698 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.22428  1.46807 1 0 
nid00158 242.6615352884 -18.4899405578 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.14300 L13a_HK 0.00200 12.59329 GCSDR10 0.00167 None None nan None 0 1 24.92625 2.64506 hsoy  -9.34362 2.64510 -23.10876 2.64506 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0  0.13162  0.25269 1 0 
nid00160 242.6186640511 -24.2792440004 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.62400 L13a_HK 0.00100 12.30100 L13a_HK 0.00100 None None nan None 0 1 20.47219 1.79227 gps1  -2.92691 2.24933 -20.26188 1.78148 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.56701  0.11308 1 0 
nid00161 242.6068097057 -24.1903439878 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 14.29226 GCSDR10 0.00353 13.77729 GCSDR10 0.00384 None None nan None 0 1 17.71859 2.17579 gcs    0.83131 2.17579 -17.69908 2.17579 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  2.63320  0.88143 0 1 
nid00162 242.5496023557 -21.0320106881 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.77765 GCSDR10 0.00177 12.23878 GCSDR10 0.00152 None None nan None 0 1 26.08147 3.68621 gps1 -10.78544 3.40343 -23.74694 3.74188 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.14426 -0.56044 1 0 
nid00163 242.5225455464 -19.3267792416 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.64212 GCSDR10 0.00282 12.93100 L13a_HK 0.00200 None None nan None 0 1 29.14757 2.64507 hsoy  -8.86792 2.64515 -27.76583 2.64506 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0  0.66734 -1.39192 1 0 
nid00164 242.4665690689 -24.6721797606 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.55100 L13a_HK 0.00100 12.10800 L13a_HK 0.00100 None None nan None 0 1 25.08136 2.16280 gps1  -8.69685 1.67106 -23.52529 2.22157 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0  0.44174 -0.57876 1 0 
nid00165 242.4627943726 -27.3783547638 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     14.05184 GCSDR10 0.00263 nan None nan 12.78259 GCSDR10 0.00182 12.35002 GCSDR10 0.00159 None None nan None 0 1 19.30444 1.80199 gps1  -8.08609 1.77819 -17.52931 1.80701 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.54552  0.68735 1 0 
nid00168 242.4258664631 -25.5201583298 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.62060 GCSDR10 0.00162 12.21200 L13a_HK 0.00100 None None nan None 0 1 33.53404 2.51419 hsoy -13.05274 2.51421 -30.88944 2.51418 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.42727 -2.18476 0 1 
nid00172 242.3356036610 -19.4422545929 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.56600 L13a_HK 0.00100 11.99300 L13a_HK 0.00100 None None nan None 0 1 26.40397 1.46119 gps1 -14.52487 1.30476 -22.04989 1.52408 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0 -0.77839  0.07465 1 0 
nid00174 242.2529478312 -20.4857957872 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.27300 L13a_HK 0.00200 12.35864 GCSDR10 0.00166 None None nan None 0 1 26.19076 2.20566 gps1  -9.62257 2.29388 -24.35903 2.19157 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0  0.06950 -0.76312 1 0 
nid00175 242.2517756222 -24.7072473806 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.76300 L13a_HK 0.00100 12.40400 L13a_HK 0.00100 None None nan None 0 1 19.91475 1.77035 gps1 -13.05670 1.24413 -15.03728 2.08088 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.63811  1.63441 1 0 
nid00176 242.1490835042 -19.1937214252 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.52300 L13a_HK 0.00100 12.14300 L13a_HK 0.00100 None None nan None 0 1 24.98076 1.57343 gps1 -10.17456 1.36519 -22.81484 1.61163 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.36517 -0.17251 1 0 
nid00177 242.1456800485 -19.4709086501 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.57500 L13a_HK 0.00100 12.20900 L13a_HK 0.00100 None None nan None 0 1 26.71250 2.56811 gps1 -15.28586 2.06905 -21.90663 2.77884 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.91209  0.10217 1 0 
nid00178 242.1383278292 -20.2653227807 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.74831 GCSDR10 0.00165 11.51891 GCSDR10 0.00090 None None nan None 0 1 26.12962 1.90985 gps1  -9.70140 2.28200 -24.26190 1.84339 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0  0.74097 -0.71682 1 0 
nid00179 242.1171114372 -24.1892558331 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 14.33566 GCSDR10 0.00393 13.72355 GCSDR10 0.00396 None None nan None 0 1 22.43017 2.17518 gcs   -8.57945 2.17518 -20.72451 2.17518 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0  0.21036 -0.07332 1 0 
nid00180 242.0873025392 -18.5388851475 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.76000 L13a_HK 0.00300 13.32574 GCSDR10 0.00293 None None nan None 0 1 31.57447 2.65086 hsoy -16.19244 2.66239 -27.10631 2.64674 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -1.15337 -0.99666 1 0 
nid00182 241.9937484418 -20.6635477577 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.99594 GCSDR10 0.00179 12.54205 GCSDR10 0.00164 None None nan None 0 1 29.27810 2.41142 hsoy -17.95457 2.41149 -23.12662 2.41137 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0 -2.01693 -0.08591 0 1 
nid00183 241.9819365783 -24.7241626501 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.19600 L13a_HK 0.00200 12.73082 GCSDR10 0.00198 None None nan None 0 1 25.79074 2.51421 hsoy -12.58006 2.51425 -22.51454 2.51419 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0 -0.56479 -0.69754 1 0 
nid00184 241.9751335745 -20.4430247285 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.57659 GCSDR10 0.00158 12.24257 GCSDR10 0.00154 None None nan None 0 1 18.96978 1.10589 gps1  -9.35031 0.95280 -16.50529 1.15071 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.25535  2.32965 0 1 
nid00185 241.9548726356 -24.5274689933 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.84908 GCSDR10 0.00264 13.08500 L13a_HK 0.00200 None None nan None 0 1 33.16130 2.05450 gps1 -25.01368 2.25745 -21.77126 1.75092 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -3.41446 -0.35448 0 1 
nid00187 241.9375630957 -19.6365360788 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.61859 GCSDR10 0.00153 12.29500 L13a_HK 0.00100 None None nan None 0 1 26.67591 1.54268 gps1 -17.68792 1.57858 -19.96852 1.51392 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -1.45585  0.40990 1 0 
nid00188 241.8701328783 -27.9584004116 GCSDR10 L13a_HK/GCSDR10/ 15.45694 GCSDR10 0.00493 nan      None    nan     nan None nan 13.43277 GCSDR10 0.00276 13.00838 GCSDR10 0.00256 None None nan None 0 1 20.95855 2.30615 gps1  -5.87908 1.90585 -20.11709 2.33717 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0  1.21330 -0.47855 1 0 
nid00190 241.8200917147 -19.4040652876 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.57300 L13a_HK 0.00100 12.24900 L13a_HK 0.00100 None None nan None 0 1 29.95268 1.23802 gps1 -24.12289 1.14688 -17.75527 1.39066 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -3.66076  0.65600 0 1 
nid00192 241.7570694226 -20.4828217193 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.69017 GCSDR10 0.00157 12.13200 L13a_HK 0.00100 None None nan None 0 1 29.45500 3.62659 gps1 -13.57493 3.44040 -26.14036 3.67518 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.75090 -1.15781 1 0 
nid00193 241.7378598323 -27.7275015225 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     14.43763 GCSDR10 0.0032  nan None nan 13.15300 L13a_HK 0.00200 12.67800 L13a_HK 0.00200 None None nan None 0 1 27.11661 2.59885 gps1  -8.54353 3.10504 -25.73555 2.53690 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.77531 -1.27241 1 0 
nid00195 241.6709039964 -24.9303329762 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.73434 GCSDR10 0.00166 12.17800 L13a_HK 0.00100 None None nan None 0 1 26.81956 1.70607 gps1  -7.77592 1.47906 -25.66757 1.72540 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0  0.75291 -0.81142 1 0 
nid00196 241.6296041932 -19.0827448207 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.11100 L13a_HK 0.00200 12.65306 GCSDR10 0.00178 None None nan None 0 1 25.94143 2.38841 hsoy  -7.47112 2.38845 -24.84230 2.38840 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.13685 -0.87267 1 0 
nid00198 241.5163025106 -20.9456939232 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.91316 GCSDR10 0.00176 12.40984 GCSDR10 0.00152 None None nan None 0 1 21.89463 4.11373 gcs   -1.60444 4.11373 -21.83576 4.11373 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.83102 -0.24328 1 0 
nid00200 241.4890060161 -19.6287260478 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.33700 L13a_HK 0.00200 12.85200 L13a_HK 0.00200 None None nan None 0 1 17.06959 1.51322 gps1  -8.41875 1.58196 -14.84910 1.49046 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0  0.23870  0.94080 1 0 
nid00201 241.4753086196 -18.3123571171 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.89492 GCSDR10 0.00183 12.48018 GCSDR10 0.00158 None None nan None 0 1 18.58905 1.48399 gps1  -8.44770 1.85178 -16.55866 1.37219 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0  0.06089  0.30070 1 0 
nid00202 241.4657133797 -22.1059490175 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.31100 L13a_HK 0.00200 12.82900 L13a_HK 0.00200 None None nan None 0 1 23.40723 1.89919 gps1 -15.09184 1.97224 -17.89231 1.84546 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0 -0.73327  0.64422 1 0 
nid00203 241.4044898541 -20.6323539765 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.95800 L13a_HK 0.00300 13.30200 GCSDR10 0.00274 None None nan None 0 1 22.06652 4.12532 gcs  -10.21469 4.12532 -19.55994 4.12532 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.11864  0.13130 1 0 
nid00205 241.3782349448 -22.7722871090 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.21200 L13a_HK 0.00200 12.78800 L13a_HK 0.00200 None None nan None 0 1 25.07637 3.06466 gps1  -9.52666 3.98698 -23.19627 2.88013 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.50465 -0.38556 1 0 
nid00206 241.3742198704 -18.1197686474 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.74706 GCSDR10 0.00164 12.33000 L13a_HK 0.00100 None None nan None 0 1 16.79421 1.68355 gps1  -5.98765 1.75537 -15.69056 1.67284 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.69855  0.89508 1 0 
nid00207 241.3515741663 -25.3136865152 GCSDR10 L13a_HK/GCSDR10/ 15.61471 GCSDR10 0.00589 nan      None    nan     nan None nan 13.51792 GCSDR10 0.00274 13.07600 L13a_HK 0.00200 None None nan None 0 1 18.33849 1.97234 gps1 -13.23841 1.94703 -12.69033 1.99952 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.44872  2.55815 0 1 
nid00209 241.3154711666 -19.8478722991 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.88677 GCSDR10 0.00179 12.48752 GCSDR10 0.00166 None None nan None 0 1 15.06167 1.58747 gps1  -5.61459 1.59902 -13.97606 1.58559 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.80239  1.16679 1 0 
nid00210 241.3059584371 -23.8048242871 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.72300 L13a_HK 0.00100 12.36115 GCSDR10 0.00157 None None nan None 0 1 23.59265 1.41012 gps1 -12.84288 1.43686 -19.79074 1.39870 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0 -1.92627 -0.28368 1 0 
nid00214 241.2325353518 -23.1288817354 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.24909 GCSDR10 0.00172 12.70900 L13a_HK 0.00200 None None nan None 0 1 24.17610 1.77880 gps1 -11.88347 2.63259 -21.05391 1.40150 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.73171  0.03032 1 0 
nid00215 241.2240852152 -20.0409488094 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.65232 GCSDR10 0.00157 12.10800 L13a_HK 0.00100 None None nan None 0 1 20.73461 1.00514 gps1  -8.81329 1.37590 -18.76832 0.90313 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.32547 -0.86354 1 0 
nid00218 241.2054349974 -20.7662164805 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 14.45935 GCSDR10 0.00466 13.91000 L13a_HK 0.00400 None None nan None 0 1 21.05811 4.14387 gcs   -9.69118 4.14387 -18.69559 4.14387 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.02548  0.08338 1 0 
nid00219 241.1792951294 -23.3072403259 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.15668 GCSDR10 0.00170 12.68134 GCSDR10 0.00192 None None nan None 0 1 22.99364 2.04941 gps1  -8.41254 1.86095 -21.39945 2.07700 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.49183 -0.15831 1 0 
nid00221 241.1698207379 -19.6146596631 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.94994 GCSDR10 0.00180 12.51208 GCSDR10 0.00161 None None nan None 0 1 19.59276 2.27455 gps1 -13.52047 1.79622 -14.18002 2.63511 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.84385  0.51713 1 0 
nid00222 241.1694985720 -19.7816826723 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.81058 GCSDR10 0.00167 12.39802 GCSDR10 0.00150 None None nan None 0 1 18.30348 1.59130 gps1  -9.73305 1.39021 -15.50113 1.66392 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0 -0.05506  0.33759 1 0 
nid00223 241.1677466746 -22.9090339700 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.76000 L13a_HK 0.00300 13.26800 L13a_HK 0.00300 None None nan None 0 1 27.87972 3.21422 hsoy -13.13413 3.21436 -24.59214 3.21417 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0 -0.60053 -0.78502 1 0 
nid00224 241.1114922643 -21.0674023080 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.65044 GCSDR10 0.00152 12.22100 L13a_HK 0.00100 None None nan None 0 1 23.20319 1.43999 gps1  -7.47631 1.25004 -21.96572 1.46040 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0  0.66145 -0.23827 1 0 
nid00225 241.1016897020 -19.0484378917 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.16100 L13a_HK 0.00200 12.69680 GCSDR10 0.00177 None None nan None 0 1 18.60307 1.54056 gps1  -7.18563 1.53302 -17.15928 1.54188 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0  0.33147 -0.16491 1 0 
nid00226 241.0746822499 -19.6974515208 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.84098 GCSDR10 0.00172 12.38100 L13a_HK 0.00100 None None nan None 0 1 18.62691 1.54576 gps1  -9.98427 1.36573 -15.72502 1.61267 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0 -0.23644  0.28442 1 0 
nid00228 241.0551291544 -19.3543086551 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.62342 GCSDR10 0.00151 12.13500 L13a_HK 0.00100 None None nan None 0 1 19.26471 3.36571 gps1  -3.79197 3.56780 -18.88783 3.35731 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.87101 -0.35774 1 0 
nid00230 241.0172256292 -19.1116891717 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.50100 L13a_HK 0.00100 12.12900 L13a_HK 0.00100 None None nan None 0 1 37.44493 1.62306 gps1 -15.48093 1.55234 -34.09492 1.63726 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -1.26028 -5.22136 0 1 
nid00231 240.9855115864 -23.9569793951 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.07009 GCSDR10 0.00164 12.66717 GCSDR10 0.00190 None None nan None 0 1 20.32731 1.83561 gps1  -8.17966 1.52799 -18.60894 1.88928 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.30819  0.25708 1 0 
nid00232 240.9783803670 -22.3496235728 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.00725 GCSDR10 0.00197 12.58843 GCSDR10 0.00189 None None nan None 0 1 29.33777 1.50628 gps1 -14.56088 1.52664 -25.46931 1.49957 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.70103 -0.87588 1 0 
nid00233 240.9477139228 -18.1490410728 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.59600 L13a_HK 0.00100 12.20700 L13a_HK 0.00100 None None nan None 0 1 17.01859 1.25225 gps1  -6.82284 1.56573 -15.59107 1.18278 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.26565  0.39291 1 0 
nid00235 240.8515181353 -20.5703192790 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.71970 GCSDR10 0.00161 12.33600 L13a_HK 0.00100 None None nan None 0 1 18.53304 2.05496 gps1 -10.83808 1.86827 -15.03362 2.14558 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.42462  0.76310 1 0 
nid00237 240.7413683114 -24.3942425917 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.11515 GCSDR10 0.00162 12.69770 GCSDR10 0.00182 None None nan None 0 1 24.39951 1.99939 gps1 -13.02151 1.35949 -20.63434 2.20306 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.66272 -0.25704 1 0 
nid00240 240.6257484444 -21.6285524554 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.63682 GCSDR10 0.00216 13.55600 L13a_HK 0.00300 None None nan None 0 1 15.99525 1.19014 gps1  -8.90696 0.89995 -13.28586 1.29963 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.02816  1.65762 1 0 
nid00241 240.6077476480 -24.2356315400 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.51773 GCSDR10 0.00200 12.94600 L13a_HK 0.00200 None None nan None 0 1 26.70745 2.09045 hsoy -23.11632 2.09051 -13.37623 2.09026 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0 -2.45396  1.44931 0 1 
nid00242 240.6016266241 -25.4867656854 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.79615 GCSDR10 0.00165 12.43366 GCSDR10 0.00179 None None nan None 0 1 25.73302 2.14737 gcs   -2.64560 2.14737 -25.59667 2.14737 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  2.47873 -1.09189 0 1 
nid00244 240.5597073634 -18.0103076397 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.65296 GCSDR10 0.00154 12.23600 L13a_HK 0.00100 None None nan None 0 1 21.90726 1.22017 gps1 -12.95535 1.38154 -17.66599 1.12385 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -1.65109  0.01877 1 0 
nid00245 240.5401184801 -22.6827940338 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.76338 GCSDR10 0.00174 12.33597 GCSDR10 0.00156 None None nan None 0 1 34.85562 1.52202 gps1 -23.48133 1.65209 -25.75930 1.40481 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -2.70117 -0.92582 0 1 
nid00246 240.5179189800 -22.5297387190 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.88867 GCSDR10 0.00186 12.27200 L13a_HK 0.00100 None None nan None 0 1 24.30626 1.82769 gps1  -7.92310 1.84191 -22.97866 1.82599 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0  0.31033  0.24861 1 0 
nid00247 240.4790659724 -21.5231037532 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.57800 L13a_HK 0.00100 12.18700 L13a_HK 0.00100 None None nan None 0 1 26.07367 2.36809 gps1 -12.96577 3.25358 -22.62134 1.99312 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -1.21744 -0.86704 1 0 
nid00249 240.4562785752 -22.3459326337 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.75184 GCSDR10 0.00167 12.33656 GCSDR10 0.00151 None None nan None 0 1 20.30452 1.35971 gps1  -6.34465 1.16268 -19.28779 1.37935 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.95771  1.08226 1 0 
nid00251 240.4212502333 -23.3640831153 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 14.50900 L13a_HK 0.00400 13.95100 L13a_HK 0.00400 None None nan None 0 1 25.91610 1.96082 gps1   2.87566 1.18205 -25.75606 1.96859 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  2.06370 -1.34481 0 1 
nid00252 240.3887129792 -29.6780898450 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.61300 L13a_HK 0.00100 12.28800 L13a_HK 0.00100 None None nan None 0 1 11.38616 1.12983 gps1  -7.69691 0.91478  -8.39061 1.28316 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.70307  2.62102 0 1 
nid00253 240.3297874497 -23.1109968156 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.05711 GCSDR10 0.00158 12.62095 GCSDR10 0.00173 None None nan None 0 1 21.56428 2.52131 gcs   -8.80881 2.52131 -19.68307 2.52131 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.09237  0.93765 1 0 
nid00254 240.2231972388 -22.1243343424 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.26300 L13a_HK 0.00200 12.81200 L13a_HK 0.00200 None None nan None 0 1 26.42864 1.58240 gps1 -11.69057 1.79472 -23.70239 1.52628 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.59502 -0.37345 1 0 
nid00258 240.1112315198 -20.9421351848 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.92483 GCSDR10 0.00181 12.52734 GCSDR10 0.00160 None None nan None 0 1 11.15481 1.88755 gps1  -4.61799 2.14208 -10.15401 1.83049 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0  1.06357  1.72306 0 1 
nid00259 240.1090153328 -24.0057247269 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.33030 GCSDR10 0.00186 12.92700 L13a_HK 0.00200 None None nan None 0 1 25.08329 1.47775 gps1 -15.31428 0.89035 -19.86566 1.73505 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.74502 -0.46306 1 0 
nid00262 240.0735667078 -22.9483125314 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.91661 GCSDR10 0.00146 12.44942 GCSDR10 0.00161 None None nan None 0 1 25.94525 2.48807 hsoy -10.53083 2.48838 -23.71198 2.48801 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.30390 -0.41203 1 0 
nid00264 240.0023687433 -21.5090617723 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.54100 L13a_HK 0.00100 12.17700 L13a_HK 0.00100 None None nan None 0 1 18.07187 1.84085 gps1  -7.44081 1.41811 -16.46897 1.91572 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.10807  0.33895 1 0 
nid00266 239.9945360148 -18.6144816614 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.80956 GCSDR10 0.00165 12.37400 L13a_HK 0.00100 None None nan None 0 1 19.78158 1.51693 gps1  -7.28019 1.79573 -18.39320 1.46847 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.13673 -0.26676 1 0 
nid00270 239.9083698402 -17.1172588595 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.11700 L13a_HK 0.00200 12.64445 GCSDR10 0.00187 None None nan None 0 1 21.07210 1.58271 gps1  -5.80280 1.92471 -20.25736 1.55130 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.46226 -0.45634 1 0 
nid00271 239.8811762391 -23.5326482601 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.66800 L13a_HK 0.00100 12.28200 L13a_HK 0.00100 None None nan None 0 1 26.85863 2.46563 gps1  -5.21197 2.15142 -26.34808 2.47712 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.02568 -2.01236 0 1 
nid00274 239.7296558892 -25.2563644344 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.58600 L13a_HK 0.00100 12.21986 GCSDR10 0.00151 None None nan None 0 1 28.90950 1.71022 gps1 -15.43489 1.43856 -24.44430 1.80717 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.71530 -1.13134 1 0 
nid00275 239.7277371395 -18.2234305921 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.58700 L13a_HK 0.00100 12.19600 L13a_HK 0.00100 None None nan None 0 1 17.49713 1.48701 gps1 -11.92965 1.41611 -12.79972 1.54596 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -1.29047  0.84481 1 0 
nid00278 239.6397806943 -25.5563465866 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.75200 L13a_HK 0.00300 13.24300 L13a_HK 0.00300 None None nan None 0 1 11.52850 1.30338 gps1  -4.00280 1.44213 -10.81129 1.28319 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.61580  1.86241 0 1 
nid00279 239.6360128170 -24.5242456170 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.19197 GCSDR10 0.00176 12.81357 GCSDR10 0.00195 None None nan None 0 1 23.77474 2.16928 gcs  -10.55276 2.16928 -21.30440 2.16928 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.07411 -1.09460 1 0 
nid00280 239.6317488547 -24.0483527418 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.54500 L13a_HK 0.00100 12.14900 L13a_HK 0.00100 None None nan None 0 1 15.60020 2.16696 gcs   -7.96375 2.16696 -13.41435 2.16696 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.78119  0.67400 1 0 
nid00281 239.6094556067 -24.0203682652 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.95000 L13a_HK 0.00100 12.53770 GCSDR10 0.00161 None None nan None 0 1 17.80202 1.53316 gps1 -10.58694 1.77593 -14.31183 1.38238 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.05937  0.50829 1 0 
nid00283 239.4834580030 -20.5862685726 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.69132 GCSDR10 0.00159 12.29000 L13a_HK 0.00100 None None nan None 0 1 17.85756 2.07374 gps1  -5.24312 1.80167 -17.07051 2.09759 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.52024  0.26771 1 0 
nid00284 239.4607945832 -21.6200910127 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 14.91086 GCSDR10 0.00583 14.15700 L13a_HK 0.00500 None None nan None 0 1 14.36770 1.55839 gps1  -7.65721 1.42643 -12.15722 1.60774 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.09171  2.04752 0 1 
nid00287 239.3032714145 -23.7296360650 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.89396 GCSDR10 0.00156 12.49695 GCSDR10 0.00163 None None nan None 0 1 21.84299 1.79255 gps1 -14.26121 1.95350 -16.54491 1.66290 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -1.08074 -0.22674 1 0 
nid00289 239.1973343142 -20.4688083271 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 14.30700 L13a_HK 0.00400 13.75700 L13a_HK 0.00400 None None nan None 0 1 17.69936 4.14683 gcs   -4.92177 4.14683 -17.00128 4.14683 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.78946  0.23709 1 0 
nid00291 239.1185920121 -23.6948177141 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.88700 L13a_HK 0.00100 12.53131 GCSDR10 0.00164 None None nan None 0 1 15.08328 1.90213 gps1  -7.19791 1.36327 -13.25501 2.03395 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.14503  0.71915 1 0 
nid00293 239.0824235608 -24.3914133398 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.79100 L13a_HK 0.00100 12.42428 GCSDR10 0.00153 None None nan None 0 1 23.99938 1.41755 gps1  -9.30095 1.00677 -22.12381 1.47833 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.61824 -2.23990 0 1 
nid00294 239.0684565054 -23.5937819534 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.63600 L13a_HK 0.00100 12.27800 L13a_HK 0.00100 None None nan None 0 1 18.04451 1.40368 gps1 -11.04108 1.49271 -14.27231 1.34759 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.03131  0.23846 1 0 
nid00296 239.0206866737 -21.1128739763 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.44900 L13a_HK 0.00200 12.93200 L13a_HK 0.00200 None None nan None 0 1 18.75434 2.73547 hsoy -13.02995 2.73549 -13.48873 2.73545 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -1.11135  1.59442 1 0 
nid00297 239.0024163745 -23.4696246666 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.91500 L13a_HK 0.00100 12.56098 GCSDR10 0.00166 None None nan None 0 1 18.96478 1.64868 gps1 -13.43999 1.29690 -13.38020 1.94001 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.80676  0.40960 1 0 
nid00298 238.9833166657 -20.7552527823 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.60103 GCSDR10 0.00157 11.81900 L13a_HK 0.00100 None None nan None 0 1 25.60443 3.29382 gps1 -11.59183 3.02472 -22.83016 3.35970 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.36362 -1.04256 1 0 
nid00299 238.9619010930 -21.4742493074 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.49700 L13a_HK 0.00200 12.84000 L13a_HK 0.00200 None None nan None 0 1 20.59721 1.07163 gps1  -7.00726 1.33385 -19.36862 1.03239 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.15629  0.33937 1 0 
nid00301 238.9494897703 -25.2048050175 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.84563 GCSDR10 0.00161 12.48802 GCSDR10 0.00175 None None nan None 0 1 19.58502 2.14676 gcs   -7.97466 2.14676 -17.88793 2.14676 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.82663  0.18614 1 0 
nid00302 238.9310231361 -20.7382514318 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.03184 GCSDR10 0.00187 12.59008 GCSDR10 0.00174 None None nan None 0 1 18.93473 2.38915 hsoy  -7.60284 2.38917 -17.34131 2.38914 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.85392  0.64873 1 0 
nid00305 238.6700367175 -20.6287997514 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.03235 GCSDR10 0.00185 12.03615 GCSDR10 0.00085 None None nan None 0 1 28.15945 1.47844 gps1 -18.59403 1.47930 -21.14751 1.47778 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0 -2.36229 -0.63910 0 1 
nid00306 238.6328864204 -22.3657659670 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.60921 GCSDR10 0.00270 13.13200 L13a_HK 0.00200 None None nan None 0 1 23.36558 3.38297 hsoy  -3.16236 3.38306 -23.15059 3.38297 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.00249 -0.62963 1 0 
nid00307 238.6101089226 -29.1764847487 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.86899 GCSDR10 0.00170 12.51646 GCSDR10 0.00158 None None nan None 0 1 28.16854 1.84339 gps1 -15.21281 1.70108 -23.70732 1.89889 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.37513 -0.78434 1 0 
nid00310 238.4089600365 -20.5404249763 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.65555 GCSDR10 0.00155 12.23400 L13a_HK 0.00100 None None nan None 0 1 20.55752 1.61933 gps1 -12.13463 1.03653 -16.59404 1.85740 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.39035  1.34269 1 0 
nid00311 238.3879632284 -22.4921513800 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.01530 GCSDR10 0.00185 12.63192 GCSDR10 0.00170 None None nan None 0 1 38.02306 1.60552 gps1 -22.72920 1.55298 -30.48174 1.63400 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -2.35936 -2.87768 0 1 
nid00312 238.3277269400 -22.5867034909 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.74425 GCSDR10 0.00167 12.39879 GCSDR10 0.00153 None None nan None 0 1 19.48762 1.55880 gps1  -9.40275 1.61699 -17.06914 1.54071 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.66254  0.97248 1 0 
nid00313 238.2211051468 -22.7296325485 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.56200 L13a_HK 0.00100 12.19400 L13a_HK 0.00100 None None nan None 0 1 25.84975 1.65911 gps1  -9.77242 1.05637 -23.93134 1.73942 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.78023 -0.60561 1 0 
nid00314 238.0939535444 -23.2267729119 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.18800 L13a_HK 0.00200 12.74000 L13a_HK 0.00200 None None nan None 0 1 22.71289 1.52452 gps1 -14.30340 1.44175 -17.64335 1.57655 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.39157  0.20408 1 0 
nid00315 238.0257859135 -23.7653231493 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 14.09700 L13a_HK 0.00400 12.62211 GCSDR10 0.00176 None None nan None 0 1 16.84448 2.50262 hsoy -14.08835 2.50366  -9.23335 2.50020 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0 -0.44206  2.15904 0 1 
nid00318 237.9228002175 -20.2530337708 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.09800 L13a_HK 0.00200 12.49882 GCSDR10 0.00157 None None nan None 0 1 26.74666 1.99640 gps1  -9.60366 1.84275 -24.96305 2.01815 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.59390 -1.27320 1 0 
nid00319 237.6718063729 -20.6937459909 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.80314 GCSDR10 0.00160 12.40200 L13a_HK 0.00100 None None nan None 0 1 21.53779 2.75404 gps1  -8.44642 1.94243 -19.81248 2.87707 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.78992 -0.32819 1 0 
nid00320 237.6032029702 -24.2749186070 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.22628 GCSDR10 0.00178 12.60888 GCSDR10 0.00176 None None nan None 0 1 27.59336 1.94042 gps1 -14.81681 1.84829 -23.27779 1.97653 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1 0 -0.21588 -0.85689 1 0 
nid00321 237.5156835224 -23.4737309780 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.71300 L13a_HK 0.00100 12.34000 L13a_HK 0.00100 None None nan None 0 1 25.69748 1.53378 gps1 -15.13167 1.36568 -20.77001 1.61591 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.20137  0.25674 1 0 
nid00323 237.3605088763 -22.9328090215 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.80698 GCSDR10 0.00172 12.41594 GCSDR10 0.00150 None None nan None 0 1 26.19972 1.65820 gps1 -15.43449 1.93975 -21.17078 1.48700 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.24398 -0.11107 1 0 
nid00325 236.2533485126 -24.2034328365 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.13355 GCSDR10 0.00159 12.72900 L13a_HK 0.00200 None None nan None 0 1 29.16975 1.98098 gps1 -18.18835 2.25972 -22.80478 1.78112 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.91622 -0.99807 1 0 
nid00326 236.0635500920 -23.3797374847 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 12.68100 L13a_HK 0.00100 12.33500 L13a_HK 0.00100 None None nan None 0 1 29.71049 2.50008 hsoy -17.03527 2.50010 -24.34158 2.50006 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.52812 -0.94031 1 0 
nid00327 235.8649895982 -24.3527920857 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 14.52100 L13a_HK 0.00400 13.81301 GCSDR10 0.00474 None None nan None 0 1 21.86498 1.38977 gps1 -14.52507 1.26170 -16.34319 1.48314 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -0.58557  1.03117 1 0 
nid00329 235.6282431447 -23.2170629386 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 13.25554 GCSDR10 0.00198 12.84175 GCSDR10 0.00187 None None nan None 0 1 37.69498 1.92240 gps1 -18.92243 2.13294 -32.60143 1.84607 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0 -1.22744 -3.26787 0 1 
nid00330 235.4916048211 -25.1333892146 GCSDR10 L13a_HK/GCSDR10/ 16.65547 GCSDR10 0.00967 nan      None    nan     nan None nan 14.13800 L13a_HK 0.00400 13.62360 GCSDR10 0.00454 None None nan None 0 1 21.23748 2.05445 gcs  -11.63678 2.05445 -17.76558 2.05445 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  0.25601  0.16513 1 0 
nid00331 235.4181081690 -24.2677133362 GCSDR10 L13a_HK/GCSDR10/ nan      None    nan     nan      None    nan     nan None nan 14.47208 GCSDR10 0.00388 13.83600 L13a_HK 0.00400 None None nan None 0 1 19.70207 1.22091 gps1  -6.48237 1.14505 -18.60512 1.22980 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0 0  1.52941  0.37840 1 0 
